Algorithmic differentiation for domain specific languages in C++ with expression templates

The application of operator overloading algorithmic differentiation (AD) to computer programs in order to compute the derivative is quite common. But, the replacement of the underlying computational floating point type with the specialized type of an AD tool has two problems. First, the memory structure of the program is changed and floating-point data is interleaved with identifiers from AD. This prevents the compiler from performing optimizations such as SIMD optimizations. Second, the AD tool does not see any domain-specific operations, e.,g. linear algebra operations, that the program uses. This prevents the AD tool from using specialized algorithms in such places. We propose a new AD tool that is tailored to such situations. The memory structure of the primal data is retained by associating an identifier with each entity, e.,g. matrix, and not with each floating point value, e.,g. element of the matrix. Operations on such entities can then be annotated and a generator is used to create the AD overloads. We demonstrate that this approach provides performance comparable to that of other specializations. In addition, the run-time factor is below the theoretical 4.5 of reverse AD for programs that are written purely with linear algebra entities and operations.

==> data/KF/CoDiPack2_jacobianIndex.dat <==
            id      recordAvg      recordMin      recordMax     reverseAvg     reverseMin     reverseMax       clearAvg       clearMin       clearMax       totalAvg       totalMin       totalMax        tapeMem       totalMem          steps
            10 1.51380688e+01 1.51158456e+01 1.52347077e+01 1.83120225e+00 1.82145749e+00 1.84368417e+00 9.87134200e-04 9.71389000e-04 1.18576200e-03 3.92816829e+02 3.92816829e+02 3.92816829e+02 2.00000842e+04 2.00977461e+04          45478
            20 1.41983068e+01 1.41865462e+01 1.42117732e+01 1.77454409e+00 1.77174036e+00 1.77851234e+00 1.03659840e-03 1.02840000e-03 1.10374000e-03 3.69811262e+02 3.69811262e+02 3.69811262e+02 2.00003394e+04 2.00932422e+04           6000
            30 1.44473662e+01 1.43853079e+01 1.44640314e+01 1.73608445e+00 1.73246218e+00 1.73943586e+00 1.09840600e-03 1.07926000e-03 1.12311500e-03 3.74433434e+02 3.74433434e+02 3.74433434e+02 2.00048574e+04 2.00957109e+04           1809
            40 1.37962625e+01 1.37818624e+01 1.38149524e+01 1.73015954e+00 1.72306238e+00 1.73536055e+00 1.19331175e-03 1.16779500e-03 1.22705600e-03 3.59511305e+02 3.59511305e+02 3.59511305e+02 2.00024794e+04 2.00962812e+04            770
            50 1.40709249e+01 1.40589084e+01 1.40856792e+01 1.81278287e+00 1.80251579e+00 1.82671180e+00 1.73965325e-03 1.66111100e-03 1.80768400e-03 3.67712526e+02 3.67712526e+02 3.67712526e+02 2.00391199e+04 2.01312344e+04            397
            60 1.42941410e+01 1.42654846e+01 1.43214813e+01 1.84002689e+00 1.83446288e+00 1.84879376e+00 1.69782255e-03 1.59725100e-03 1.78564400e-03 3.73409256e+02 3.73409256e+02 3.73409256e+02 2.00758396e+04 2.01667070e+04            231
            70 1.41154876e+01 1.40982233e+01 1.41291571e+01 1.84797794e+00 1.83759491e+00 1.85862571e+00 1.99506780e-03 1.76035300e-03 2.37059200e-03 3.69506825e+02 3.69506825e+02 3.69506825e+02 2.00999020e+04 2.01940859e+04            146
            80 1.39879103e+01 1.39704151e+01 1.40012741e+01 1.88192695e+00 1.87292409e+00 1.89062946e+00 2.22532960e-03 2.06814700e-03 2.55213300e-03 3.67282401e+02 3.67282401e+02 3.67282401e+02 2.01007041e+04 2.01941172e+04             98
            90 1.40926592e+01 1.40651357e+01 1.41138075e+01 1.90507671e+00 1.88298261e+00 1.91892795e+00 2.58239350e-03 2.49473200e-03 2.65925500e-03 3.70097729e+02 3.70097729e+02 3.70097729e+02 2.02247921e+04 2.03188438e+04             70
           100 1.39480176e+01 1.39101053e+01 1.39812016e+01 1.88395129e+00 1.86146282e+00 1.88923655e+00 2.84106430e-03 2.56258300e-03 3.19630200e-03 3.66342705e+02 3.66342705e+02 3.66342705e+02 2.01881738e+04 2.02909062e+04             51
           200 1.51738004e+01 1.51407671e+01 1.52242830e+01 2.09830075e+00 2.08067034e+00 2.11131910e+00 8.25240145e-03 7.33408600e-03 1.01786530e-02 4.00049161e+02 4.00049161e+02 4.00049161e+02 2.19903713e+04 2.20927461e+04              7
           300 1.45963343e+01 1.45760271e+01 1.46278595e+01 1.95523036e+00 1.94759238e+00 1.96219374e+00 1.80473804e-02 1.70604320e-02 1.99781210e-02 3.83442644e+02 3.83442644e+02 3.83442644e+02 2.11319480e+04 2.12416523e+04              2
           400 1.71582735e+01 1.71269985e+01 1.72304496e+01 2.30404862e+00 2.28273154e+00 2.32312465e+00 2.85336706e-02 2.71980740e-02 3.16088410e-02 4.51313233e+02 4.51313233e+02 4.51313233e+02 2.50380287e+04 2.51725000e+04              1
           500 3.35219205e+01 3.34924424e+01 3.36335560e+01 4.92580457e+00 4.87277569e+00 4.98689290e+00 4.91718471e-02 4.27836570e-02 5.31626920e-02 8.93449767e+02 8.93449767e+02 8.93449767e+02 4.88001704e+04 4.89489453e+04              1


==> data/KF/CoDiPack2_primalValueIndex.dat <==
            id      recordAvg      recordMin      recordMax     reverseAvg     reverseMin     reverseMax       clearAvg       clearMin       clearMax       totalAvg       totalMin       totalMax        tapeMem       totalMem          steps
            10 1.92590631e+01 1.91889354e+01 1.92777577e+01 5.09330832e+00 5.08796121e+00 5.10076270e+00 2.15659005e-03 2.14736800e-03 2.16610800e-03 5.63004129e+02 5.63004129e+02 5.63004129e+02 2.17646795e+04 2.18984062e+04          45478
            20 1.58739031e+01 1.58513367e+01 1.58962714e+01 4.90128139e+00 4.89682632e+00 4.90590786e+00 2.18684195e-03 2.17382800e-03 2.21051900e-03 4.80447412e+02 4.80447412e+02 4.80447412e+02 2.11225730e+04 2.12518750e+04           6000
            30 1.59722826e+01 1.59309690e+01 1.60512326e+01 4.92565307e+00 4.92037634e+00 4.92954394e+00 2.26079585e-03 2.24065900e-03 2.28496000e-03 4.83191286e+02 4.83191286e+02 4.83191286e+02 2.09203636e+04 2.10465195e+04           1809
            40 1.80717323e+01 1.80379649e+01 1.82029875e+01 4.87650254e+00 4.84998769e+00 4.89375545e+00 2.37686390e-03 2.31778000e-03 2.55641300e-03 5.30449972e+02 5.30449972e+02 5.30449972e+02 2.08081466e+04 2.09431328e+04            770
            50 1.58631961e+01 1.57392120e+01 1.59105103e+01 4.91108578e+00 4.90349057e+00 4.92436480e+00 2.93097155e-03 2.84998700e-03 3.00783900e-03 4.79879616e+02 4.79879616e+02 4.79879616e+02 2.07836514e+04 2.09085352e+04            397
            60 1.57390339e+01 1.56711413e+01 1.58178851e+01 4.91679611e+00 4.89767920e+00 4.93261378e+00 2.86250705e-03 2.75444500e-03 2.96402800e-03 4.77262798e+02 4.77262798e+02 4.77262798e+02 2.07774408e+04 2.09005586e+04            231
            70 1.61026093e+01 1.59512019e+01 1.61771528e+01 4.94762726e+00 4.93291676e+00 4.96897264e+00 3.19965200e-03 2.96952900e-03 3.58377600e-03 4.85996320e+02 4.85996320e+02 4.85996320e+02 2.07724170e+04 2.08974531e+04            146
            80 1.59181737e+01 1.58143625e+01 1.60476898e+01 5.01202181e+00 4.99255278e+00 5.02581535e+00 3.38633850e-03 3.22007200e-03 3.66458800e-03 4.83417169e+02 4.83417169e+02 4.83417169e+02 2.07496490e+04 2.08736680e+04             98
            90 1.81551086e+01 1.81118018e+01 1.81850914e+01 5.05596656e+00 5.03918199e+00 5.06467215e+00 3.75336125e-03 3.65588800e-03 3.86226000e-03 5.35782387e+02 5.35782387e+02 5.35782387e+02 2.06441002e+04 2.07715469e+04             70
           100 1.60499321e+01 1.59944557e+01 1.60771721e+01 5.00404725e+00 4.99172019e+00 5.02286106e+00 4.04883120e-03 3.78529900e-03 4.39605700e-03 4.86173339e+02 4.86173339e+02 4.86173339e+02 2.05909828e+04 2.07164258e+04             51
           200 1.69140747e+01 1.68685538e+01 1.69437441e+01 5.42136437e+00 5.39037607e+00 5.44999336e+00 9.56410105e-03 8.67075300e-03 1.14544000e-02 5.16409528e+02 5.16409528e+02 5.16409528e+02 2.22840610e+04 2.24100078e+04              7
           300 1.61386516e+01 1.60809968e+01 1.65888452e+01 5.14358650e+00 5.11151168e+00 5.21703441e+00 1.93015540e-02 1.85827320e-02 2.11727300e-02 4.92403392e+02 4.92403392e+02 4.92403392e+02 2.13431541e+04 2.14770039e+04              2
           400 1.99128301e+01 1.98748740e+01 2.00307021e+01 6.08997947e+00 6.06071032e+00 6.12233821e+00 3.14197860e-02 3.01892320e-02 3.46584420e-02 6.01395972e+02 6.01395972e+02 6.01395972e+02 2.52855896e+04 2.54634453e+04              1
           500 3.84882248e+01 3.82399773e+01 3.87275223e+01 1.25166484e+01 1.24372047e+01 1.27904769e+01 5.14449479e-02 4.50802770e-02 5.63039310e-02 1.18241996e+03 1.18241996e+03 1.18241996e+03 4.91853107e+04 4.93639805e+04              1


==> data/KF/adTool_primalValueIndex.dat <==
            id      recordAvg      recordMin      recordMax     reverseAvg     reverseMin     reverseMax       clearAvg       clearMin       clearMax       totalAvg       totalMin       totalMax        tapeMem       totalMem          steps
            10 2.70625119e-01 2.69148402e-01 2.73059034e-01 1.07397027e+00 1.07072396e+00 1.07753627e+00 1.86903500e-04 1.77842000e-04 2.04833000e-04 3.09695696e+01 3.09695696e+01 3.09695696e+01 3.93268375e+02 4.68429688e+02          45478
            20 1.27147276e-01 1.26802303e-01 1.28053049e-01 4.42923575e-01 4.37960173e-01 4.49232962e-01 1.83708250e-04 1.79592000e-04 1.93982000e-04 1.31147346e+01 1.31147346e+01 1.31147346e+01 1.93140324e+02 2.69496094e+02           6000
            30 1.05051008e-01 1.04727610e-01 1.05417179e-01 3.25433919e-01 3.23544384e-01 3.27408685e-01 1.85050350e-04 1.80953000e-04 1.89002000e-04 9.92358722e+00 9.92358722e+00 9.92358722e+00 1.29247593e+02 2.06218750e+02           1809
            40 9.11375286e-02 9.07539940e-02 9.16386560e-02 2.83827595e-01 2.82950565e-01 2.85708652e-01 1.89122550e-04 1.83083000e-04 1.95843000e-04 8.64053830e+00 8.64053830e+00 8.64053830e+00 9.75139503e+01 1.74636719e+02            770
            50 8.53162532e-02 8.49678570e-02 8.55880360e-02 2.66874516e-01 2.64591731e-01 2.68008037e-01 1.93326100e-04 1.89622000e-04 2.04842000e-04 8.11803691e+00 8.11803691e+00 8.11803691e+00 7.86018715e+01 1.56804688e+02            397
            60 8.00319953e-02 7.97875090e-02 8.03209160e-02 2.49425503e-01 2.48443777e-01 2.50508675e-01 1.96639750e-04 1.91622000e-04 2.07823000e-04 7.59807215e+00 7.59807215e+00 7.59807215e+00 6.59988899e+01 1.45515625e+02            231
            70 7.81412913e-02 7.79111480e-02 7.84857850e-02 2.43265072e-01 2.42862949e-01 2.43849492e-01 2.04517550e-04 1.98992000e-04 2.09152000e-04 7.41651614e+00 7.41651614e+00 7.41651614e+00 5.69440956e+01 1.36046875e+02            146
            80 7.51216626e-02 7.48829090e-02 7.54421270e-02 2.41805122e-01 2.41368951e-01 2.42293612e-01 2.07629650e-04 2.02192000e-04 2.16673000e-04 7.31515811e+00 7.31515811e+00 7.31515811e+00 5.00956154e+01 1.31132812e+02             98
            90 7.49321357e-02 7.48162090e-02 7.51429930e-02 2.42129229e-01 2.41801296e-01 2.43123982e-01 2.16110700e-04 2.10353000e-04 2.24672000e-04 7.32214153e+00 7.32214153e+00 7.32214153e+00 4.54273109e+01 1.26164062e+02             70
           100 7.28606645e-02 7.27549830e-02 7.30393560e-02 2.37935072e-01 2.37633083e-01 2.38153260e-01 2.26391000e-04 2.20453000e-04 2.32593000e-04 7.18456604e+00 7.18456604e+00 7.18456604e+00 4.10214729e+01 1.21570312e+02             51
           200 7.67889080e-02 7.65096800e-02 7.79020280e-02 2.77755821e-01 2.76944242e-01 2.87689308e-01 5.48890000e-04 5.36047000e-04 5.66917000e-04 8.21616962e+00 8.21616962e+00 8.21616962e+00 2.33065376e+01 1.18976562e+02              7
           300 7.07972661e-02 7.06113650e-02 7.16229480e-02 2.46264815e-01 2.45604285e-01 2.54575338e-01 1.00636565e-03 9.93862000e-04 1.02235200e-03 7.47980896e+00 7.47980896e+00 7.47980896e+00 1.56436501e+01 1.37125000e+02              2
           400 8.35569110e-02 8.33583070e-02 8.42113180e-02 2.86682477e-01 2.85889526e-01 2.94128820e-01 1.66173715e-03 1.64770100e-03 1.67619100e-03 8.85941851e+00 8.85941851e+00 8.85941851e+00 1.41095467e+01 1.68054688e+02              1
           500 1.61459756e-01 1.61159764e-01 1.62488201e-01 5.44423977e-01 5.43383131e-01 5.56783740e-01 2.75076835e-03 2.69880400e-03 2.83240600e-03 1.67767523e+01 1.67767523e+01 1.67767523e+01 2.09798164e+01 2.19824219e+02              1


==> data/KF/stanMathLib_val.dat <==
            id      recordAvg      recordMin      recordMax     reverseAvg     reverseMin     reverseMax       clearAvg       clearMin       clearMax       totalAvg       totalMin       totalMax        tapeMem       totalMem          steps
            10 3.75107530e+00 3.74990628e+00 3.75310654e+00 3.47743519e+00 3.47656103e+00 3.47876164e+00 4.79500000e-07 2.50000000e-07 7.60000000e-07 1.68818335e+02 1.68818335e+02 1.68818335e+02 2.22507386e-308 2.44291367e+04          45478
            20 3.61112464e+00 3.61007137e+00 3.61232857e+00 3.12062528e+00 3.11772145e+00 3.12413140e+00 2.88000000e-07 3.00000000e-08 6.60000000e-07 1.57303528e+02 1.57303528e+02 1.57303528e+02 2.22507386e-308 2.33425664e+04           6000
            30 3.73186788e+00 3.73019104e+00 3.73356770e+00 3.33681964e+00 3.33560718e+00 3.33886985e+00 3.74000000e-07 2.00000000e-08 6.00000000e-07 1.64986827e+02 1.64986827e+02 1.64986827e+02 2.22507386e-308 2.30653477e+04           1809
            40 3.76524056e+00 3.76423164e+00 3.76631371e+00 3.50212026e+00 3.50069166e+00 3.50367921e+00 2.68000000e-07 2.40000000e-07 4.90000000e-07 1.69542332e+02 1.69542332e+02 1.69542332e+02 2.22507386e-308 2.29128867e+04            770
            50 3.82341589e+00 3.82213510e+00 3.82498175e+00 3.38071546e+00 3.37970954e+00 3.38157686e+00 4.42000000e-07 2.70000000e-07 8.20000000e-07 1.68040478e+02 1.68040478e+02 1.68040478e+02 2.22507386e-308 2.28675742e+04            397
            60 3.84179314e+00 3.84048676e+00 3.84399505e+00 3.31312652e+00 3.31195192e+00 3.31411591e+00 4.89500000e-07 2.50000000e-07 5.70000000e-07 1.66921312e+02 1.66921312e+02 1.66921312e+02 2.22507386e-308 2.28517188e+04            231
            70 3.95146756e+00 3.95009464e+00 3.95352267e+00 3.26104216e+00 3.25932321e+00 3.26226990e+00 4.93500000e-07 2.50000000e-07 8.80000000e-07 1.68209086e+02 1.68209086e+02 1.68209086e+02 2.22507386e-308 2.28422070e+04            146
            80 4.12276680e+00 4.12049724e+00 4.12444739e+00 4.36751882e+00 4.36492676e+00 4.37194759e+00 4.59550000e-07 2.60000000e-07 7.90000000e-07 1.97580826e+02 1.97580826e+02 1.97580826e+02 2.22507386e-308 2.28124258e+04             98
            90 4.02689599e+00 4.02439669e+00 4.03054334e+00 3.25655333e+00 3.25386211e+00 3.26090681e+00 1.48500000e-07 1.20000000e-07 2.60000000e-07 1.69876331e+02 1.69876331e+02 1.69876331e+02 2.22507386e-308 2.31444531e+04             70
           100 4.01935306e+00 4.01744285e+00 4.02962929e+00 3.25352020e+00 3.25100879e+00 3.25650814e+00 2.74500000e-07 2.40000000e-07 3.80000000e-07 1.69645583e+02 1.69645583e+02 1.69645583e+02 2.22507386e-308 2.30886250e+04             51
           200 4.39147471e+00 4.38910084e+00 4.39458765e+00 3.34442687e+00 3.34101866e+00 3.34816188e+00 2.50500000e-07 1.20000000e-07 6.50000000e-07 1.80686668e+02 1.80686668e+02 1.80686668e+02 2.22507386e-308 2.43422891e+04              7
           300 4.65731516e+00 4.65298771e+00 4.66205663e+00 3.55005633e+00 3.54704991e+00 3.55383342e+00 2.52500000e-07 1.30000000e-07 3.40000000e-07 1.91912882e+02 1.91912882e+02 1.91912882e+02 2.22507386e-308 2.34784727e+04              2
           400 6.08645885e+00 6.08095863e+00 6.09151456e+00 6.54179650e+00 6.53332379e+00 6.54900747e+00 2.59500000e-07 2.40000000e-07 3.20000000e-07 2.94616874e+02 2.94616874e+02 2.94616874e+02 2.22507386e-308 2.75611953e+04              1
           500 1.34682724e+01 1.34613658e+01 1.34840961e+01 1.10952828e+01 1.10823428e+01 1.11088066e+01 2.66000000e-07 1.30000000e-07 5.40000000e-07 5.75888173e+02 5.75888173e+02 5.75888173e+02 2.22507386e-308 5.35783789e+04              1


==> data/burgers/adTool_primalIndexMulti.dat <==
size steps threads procs units avgRecord minRecord maxRecord avgReverse minReverse maxReverse avgTotal minTotal maxTotal avgClear minClear maxClear tapeMemory maxMemory
21 16 1 1 1 5.372681e-04 1.337810e-05 4.938190e-05 4.056557e-04 3.635714e-06 4.384286e-06 9.429324e-04 1.319238e-05 4.574762e-05 2.333333e-08 3.333333e-09 6.666667e-09 2.680000e+00 8.401000e+01
31 16 1 1 1 1.215676e-03 7.276190e-06 1.202381e-05 8.874205e-04 9.960476e-06 5.917952e-05 2.103095e-03 1.139524e-05 6.590476e-05 2.238095e-08 2.380952e-09 7.619048e-09 5.380000e+00 8.708000e+01
41 16 1 1 1 2.132090e-03 1.529048e-05 5.320952e-05 1.567624e-03 6.923810e-06 4.677619e-05 3.699719e-03 1.921905e-05 9.868095e-05 2.285714e-08 2.857143e-09 7.142857e-09 9.190000e+00 9.155000e+01
51 16 1 1 1 3.407890e-03 1.629048e-05 4.800952e-05 2.474200e-03 1.220000e-05 1.340000e-05 5.882081e-03 2.348095e-05 4.851905e-05 2.666667e-08 6.666667e-09 7.333333e-08 1.413000e+01 9.569000e+01
61 16 1 1 1 4.891943e-03 7.434286e-05 6.775714e-05 3.704505e-03 1.310476e-05 3.259524e-05 8.596457e-03 8.745714e-05 7.634286e-05 2.476190e-08 4.761905e-09 5.238095e-09 2.017000e+01 1.032900e+02
71 16 1 1 1 6.795057e-03 5.575714e-05 5.804286e-05 5.249890e-03 4.549048e-05 5.380952e-05 1.204490e-02 9.590476e-05 8.909524e-05 2.666667e-08 6.666667e-09 4.333333e-08 2.797000e+01 1.125600e+02
81 16 1 1 1 8.955957e-03 2.985714e-05 7.694286e-05 6.923138e-03 6.573810e-05 1.051619e-04 1.587910e-02 9.509524e-05 1.819048e-04 3.000000e-08 1.000000e-08 1.300000e-07 3.625000e+01 1.206700e+02
91 16 1 1 1 1.113895e-02 2.529524e-04 1.940476e-04 8.866252e-03 8.155238e-05 1.693476e-04 2.000524e-02 3.012381e-04 2.377619e-04 2.190476e-08 1.904762e-09 8.095238e-09 4.565000e+01 1.291800e+02
101 16 1 1 1 1.384805e-02 5.204762e-05 2.019524e-04 1.109524e-02 1.282381e-04 2.587619e-04 2.494338e-02 1.723810e-04 4.596190e-04 2.619048e-08 6.190476e-09 3.809524e-09 5.679000e+01 1.432600e+02
201 16 1 1 1 5.594552e-02 1.489524e-03 5.804762e-04 4.623467e-02 5.436667e-04 3.873333e-04 1.021800e-01 1.730000e-03 9.700000e-04 2.333333e-08 3.333333e-09 6.666667e-09 2.277700e+02 3.275600e+02
301 16 1 1 1 1.265343e-01 6.842857e-04 7.057143e-04 1.058452e-01 1.615238e-03 1.624762e-03 2.323776e-01 1.787619e-03 1.902381e-03 2.476190e-08 4.761905e-09 5.238095e-09 5.135700e+02 6.279300e+02
401 16 1 1 1 2.270162e-01 4.961905e-04 8.638095e-04 1.884971e-01 1.367143e-03 1.712857e-03 4.155157e-01 1.495714e-03 1.874286e-03 2.285714e-08 2.857143e-09 7.142857e-09 9.148100e+02 1.059760e+03
501 16 1 1 1 3.461038e-01 3.233810e-03 5.716190e-03 2.921857e-01 2.865714e-03 1.284286e-03 6.382895e-01 5.939524e-03 6.470476e-03 2.333333e-08 3.333333e-09 6.666667e-09 1.430240e+03 1.585240e+03
601 16 1 1 1 4.925333e-01 1.282333e-02 1.411667e-02 4.203971e-01 3.517143e-03 1.992857e-03 9.129300e-01 1.598000e-02 1.505000e-02 2.619048e-08 6.190476e-09 4.380952e-08 2.059880e+03 2.254560e+03
701 16 1 1 1 6.960267e-01 7.836667e-03 5.113333e-03 5.741052e-01 3.875238e-03 5.074762e-03 1.270133e+00 1.033333e-02 7.766667e-03 2.428571e-08 4.285714e-09 5.714286e-09 2.804950e+03 3.019760e+03
801 16 1 1 1 8.862514e-01 9.561429e-03 2.004857e-02 7.557386e-01 7.718571e-03 1.073143e-02 1.642000e+00 1.450000e-02 2.400000e-02 2.523810e-08 5.238095e-09 4.761905e-09 3.664840e+03 3.923660e+03
901 16 1 1 1 1.118305e+00 8.304762e-03 2.279524e-02 9.420529e-01 5.702857e-03 4.927143e-03 2.060348e+00 1.154762e-02 2.455238e-02 2.666667e-08 6.666667e-09 3.333333e-08 4.638930e+03 4.941840e+03
1001 16 1 1 1 1.423176e+00 1.276190e-03 1.623810e-03 1.164495e+00 4.595238e-03 6.404762e-03 2.587671e+00 5.271429e-03 7.728571e-03 2.428571e-08 4.285714e-09 5.714286e-09 5.728470e+03 6.082880e+03


==> data/burgers/codi2_jacobianIndexMulti.dat <==
size steps threads procs units avgRecord minRecord maxRecord avgReverse minReverse maxReverse avgTotal minTotal maxTotal avgClear minClear maxClear tapeMemory maxMemory
21 16 1 1 1 4.733471e-04 5.967143e-06 1.017286e-05 1.490676e-04 1.487619e-06 5.062381e-06 6.224148e-04 4.734762e-06 9.995238e-06 1.220833e-03 1.403333e-05 2.976667e-05 2.680000e+00 1.051100e+02
31 16 1 1 1 1.085262e-03 9.761905e-06 3.663810e-05 3.503838e-04 8.173810e-06 4.788619e-05 1.435638e-03 1.253810e-05 4.786190e-05 1.188329e-03 9.928571e-06 1.107143e-05 5.610000e+00 1.082900e+02
41 16 1 1 1 1.945157e-03 1.035714e-05 1.344286e-05 6.327076e-04 9.177619e-06 1.028238e-05 2.577862e-03 1.266190e-05 2.013810e-05 1.267014e-03 1.811429e-05 3.048571e-05 9.770000e+00 1.146400e+02
51 16 1 1 1 3.064081e-03 1.618095e-05 2.731905e-05 1.002299e-03 1.000857e-05 1.050143e-05 4.066381e-03 2.128095e-05 3.051905e-05 1.241119e-03 1.071905e-05 1.178095e-05 1.517000e+01 1.202400e+02
61 16 1 1 1 4.427571e-03 2.127143e-05 5.652857e-05 1.548267e-03 1.776667e-05 3.583333e-05 5.975857e-03 3.285714e-05 5.684286e-05 1.124990e-03 1.329048e-05 2.060952e-05 2.179000e+01 1.249100e+02
71 16 1 1 1 6.057352e-03 2.785238e-05 6.554762e-05 2.216619e-03 1.111905e-05 9.480952e-06 8.273967e-03 3.296667e-05 6.503333e-05 9.069595e-04 1.820952e-05 1.176048e-05 3.015000e+01 1.358400e+02
81 16 1 1 1 7.922571e-03 4.017143e-05 4.822857e-05 2.880052e-03 2.275238e-05 3.464762e-05 1.080262e-02 5.061905e-05 8.238095e-05 8.384671e-04 1.168714e-05 1.368286e-05 3.924000e+01 1.452100e+02
91 16 1 1 1 1.005171e-02 5.831429e-05 2.362857e-04 3.649519e-03 2.751905e-05 1.053810e-04 1.370114e-02 7.214286e-05 2.168571e-04 8.374195e-04 3.335952e-05 1.824805e-04 4.956000e+01 1.532900e+02
101 16 1 1 1 1.243067e-02 6.266667e-05 2.213333e-04 4.532557e-03 1.038571e-04 1.581429e-04 1.696310e-02 1.550952e-04 2.169048e-04 9.566443e-04 1.390843e-04 1.105557e-04 6.162000e+01 1.669300e+02
201 16 1 1 1 5.050414e-02 2.661429e-04 3.308571e-04 1.787881e-02 1.068095e-04 3.251905e-04 6.838295e-02 2.129524e-04 4.580476e-04 8.784467e-04 5.396667e-06 5.683333e-06 2.484000e+02 3.569800e+02
301 16 1 1 1 1.145376e-01 5.176190e-04 1.822381e-03 4.096281e-02 5.228095e-04 2.461905e-04 1.555019e-01 1.001905e-03 1.828095e-03 8.908776e-04 8.647619e-06 1.923238e-05 5.608600e+02 6.740800e+02
401 16 1 1 1 2.032181e-01 7.780952e-04 1.911905e-03 7.294524e-02 7.262381e-04 4.347619e-04 2.761624e-01 1.022381e-03 2.097619e-03 9.080043e-04 1.548429e-05 7.754571e-05 9.995000e+02 1.118340e+03
501 16 1 1 1 3.197838e-01 1.153810e-03 7.861905e-04 1.136986e-01 1.298571e-03 5.214286e-04 4.334838e-01 2.253810e-03 9.761905e-04 9.061310e-04 8.540952e-06 8.479048e-06 1.563320e+03 1.681310e+03
601 16 1 1 1 4.570410e-01 7.809524e-04 8.990476e-04 1.643219e-01 1.311905e-03 6.980952e-04 6.213629e-01 1.892857e-03 1.217143e-03 2.071319e-03 1.831905e-05 1.286810e-04 2.252310e+03 2.398120e+03
701 16 1 1 1 6.279238e-01 1.453810e-03 9.361905e-04 2.239610e-01 2.280952e-03 1.139048e-03 8.518857e-01 3.735714e-03 1.414286e-03 2.041462e-03 1.396190e-05 5.733810e-05 3.067480e+03 3.214500e+03
801 16 1 1 1 8.230938e-01 2.333810e-03 2.216190e-03 2.932852e-01 3.275238e-03 9.347619e-04 1.116367e+00 5.566667e-03 2.833333e-03 3.116110e-03 2.630952e-05 9.099048e-05 4.008320e+03 4.196280e+03
901 16 1 1 1 1.035519e+00 3.419048e-03 1.880952e-03 3.700819e-01 3.651905e-03 1.428095e-03 1.405590e+00 5.190476e-03 2.709524e-03 4.234319e-03 1.601905e-05 2.978095e-05 5.074340e+03 5.280610e+03
1001 16 1 1 1 1.273762e+00 3.461905e-03 2.338095e-03 4.572962e-01 3.306190e-03 1.493810e-03 1.731067e+00 6.766667e-03 3.133333e-03 4.267057e-03 2.415714e-05 3.074286e-05 6.266540e+03 6.473590e+03


==> data/burgers/codi2_primalIndexMulti.dat <==
size steps threads procs units avgRecord minRecord maxRecord avgReverse minReverse maxReverse avgTotal minTotal maxTotal avgClear minClear maxClear tapeMemory maxMemory
21 16 1 1 1 5.749652e-04 3.915238e-06 6.194762e-06 2.637943e-03 1.754286e-05 7.615714e-05 3.212900e-03 2.010000e-05 7.850000e-05 1.124057e-03 9.145714e-05 1.310429e-04 2.650000e+00 1.353100e+02
31 16 1 1 1 1.308929e-03 1.042857e-05 3.397143e-05 3.257129e-03 9.352857e-05 1.164714e-04 4.566057e-03 9.245714e-05 1.130429e-04 1.105738e-03 1.038381e-04 1.166619e-04 5.150000e+00 1.426400e+02
41 16 1 1 1 2.355829e-03 1.902857e-05 8.417143e-05 4.144543e-03 1.615429e-04 6.055714e-05 6.500376e-03 1.667762e-04 1.351238e-04 9.544700e-04 2.069000e-05 2.053000e-05 8.670000e+00 1.436800e+02
51 16 1 1 1 3.696033e-03 2.773333e-05 7.826667e-05 5.119048e-03 1.105476e-04 1.338524e-04 8.815076e-03 1.228762e-04 1.283238e-04 9.350886e-04 4.323857e-05 3.571114e-04 1.324000e+01 1.502200e+02
61 16 1 1 1 5.313762e-03 2.776190e-05 5.253810e-05 6.270071e-03 4.147143e-05 1.703286e-04 1.158371e-02 5.971429e-05 1.562857e-04 8.661300e-04 2.530000e-05 1.279000e-04 1.883000e+01 1.577400e+02
71 16 1 1 1 7.265067e-03 3.226667e-05 1.477333e-04 7.802943e-03 1.353429e-04 1.206571e-04 1.506810e-02 1.620952e-04 1.479048e-04 8.777857e-04 5.520571e-05 5.310429e-05 2.621000e+01 1.659000e+02
81 16 1 1 1 9.543219e-03 4.841905e-05 2.283810e-04 9.366148e-03 2.534762e-05 1.970524e-04 1.890948e-02 6.647619e-05 2.305238e-04 8.074495e-04 5.129524e-06 6.460476e-06 3.388000e+01 1.728200e+02
91 16 1 1 1 1.201810e-02 2.409524e-05 6.390476e-05 1.131914e-02 5.714286e-05 1.628571e-04 2.333714e-02 7.914286e-05 1.748571e-04 8.247476e-04 1.715762e-05 8.852238e-05 4.257000e+01 1.838300e+02
101 16 1 1 1 1.493238e-02 1.253810e-04 2.516190e-04 1.342548e-02 4.447619e-05 2.435238e-04 2.835776e-02 1.697619e-04 4.952381e-04 8.225319e-04 1.071190e-05 1.068810e-05 5.305000e+01 1.954700e+02
201 16 1 1 1 6.125533e-02 6.403333e-04 2.536667e-04 4.753657e-02 2.365714e-04 1.176429e-03 1.087924e-01 7.523810e-04 9.276190e-04 8.762714e-04 6.711143e-05 2.355857e-05 2.124400e+02 3.488200e+02
301 16 1 1 1 1.387105e-01 1.310476e-03 7.495238e-04 1.091910e-01 1.500952e-03 2.079048e-03 2.479010e-01 2.810952e-03 1.739048e-03 8.341481e-04 5.588095e-06 6.981905e-06 4.789100e+02 6.321100e+02
401 16 1 1 1 2.472519e-01 2.051905e-03 1.338095e-03 1.930000e-01 1.670000e-03 8.000000e-04 4.402519e-01 3.341905e-03 1.618095e-03 8.386905e-04 1.078048e-05 1.023952e-05 8.532200e+02 9.975100e+02
501 16 1 1 1 3.886271e-01 2.777143e-03 1.632857e-03 2.987114e-01 1.821429e-03 1.058571e-03 6.873381e-01 3.828095e-03 2.641905e-03 8.698595e-04 1.194952e-05 9.540476e-06 1.333880e+03 1.470000e+03
601 16 1 1 1 5.568271e-01 4.717143e-03 3.342857e-03 4.320014e-01 3.161429e-03 1.198571e-03 9.888300e-01 7.870000e-03 3.920000e-03 2.091605e-03 1.560476e-05 1.709524e-05 1.920870e+03 2.110240e+03
701 16 1 1 1 7.637690e-01 6.279048e-03 3.280952e-03 5.887048e-01 5.184762e-03 2.525238e-03 1.352467e+00 1.146667e-02 4.333333e-03 2.061729e-03 1.472857e-05 2.267143e-05 2.615710e+03 2.800630e+03
801 16 1 1 1 9.909157e-01 5.325714e-03 2.534286e-03 7.664681e-01 5.558095e-03 2.861905e-03 1.757381e+00 1.088095e-02 3.319048e-03 3.364424e-03 1.464238e-04 2.251762e-04 3.417630e+03 3.663240e+03
901 16 1 1 1 1.253724e+00 6.323810e-03 3.676190e-03 9.728348e-01 5.324762e-03 2.085238e-03 2.226557e+00 1.165714e-02 4.842857e-03 4.693757e-03 7.345714e-05 1.978429e-04 4.325900e+03 4.612250e+03
1001 16 1 1 1 1.550300e+00 1.060000e-02 4.000000e-03 1.198919e+00 7.519048e-03 2.780952e-03 2.749200e+00 1.820000e-02 5.000000e-03 4.644338e-03 8.563810e-05 1.831619e-04 5.342000e+03 5.618980e+03


==> data/burgers/stanMathLib_stanMathLib.dat <==
size steps threads procs units avgRecord minRecord maxRecord avgReverse minReverse maxReverse avgTotal minTotal maxTotal avgClear minClear maxClear tapeMemory maxMemory
21 16 1 1 1 1.121729e-03 1.222857e-05 2.827143e-05 5.969724e-04 4.832381e-06 4.807619e-06 1.718705e-03 1.180476e-05 2.999524e-05 4.095238e-08 1.095238e-08 8.904762e-08 2.225074e-308 9.302000e+01
31 16 1 1 1 2.583600e-03 2.060000e-05 5.370000e-05 1.726033e-03 1.293333e-05 4.406667e-05 4.309648e-03 2.644762e-05 9.775238e-05 2.766667e-07 1.566667e-07 2.733333e-07 2.225074e-308 1.063100e+02
41 16 1 1 1 3.943686e-03 5.618571e-05 1.046143e-04 4.689605e-03 4.290476e-05 3.449524e-05 8.633310e-03 4.670952e-05 1.099905e-04 1.795238e-07 4.952381e-08 2.904762e-07 2.225074e-308 1.280900e+02
51 16 1 1 1 7.297795e-03 3.009524e-05 6.340476e-05 8.859995e-03 1.439524e-05 2.810476e-05 1.615781e-02 3.680952e-05 6.219048e-05 2.385714e-07 1.185714e-07 2.414286e-07 2.225074e-308 1.505200e+02
61 16 1 1 1 1.065876e-02 4.776190e-05 7.023810e-05 1.382762e-02 1.176190e-04 5.593810e-04 2.448624e-02 1.652381e-04 6.307619e-04 2.742857e-07 1.442857e-07 1.057143e-07 2.225074e-308 1.744600e+02
71 16 1 1 1 1.255581e-02 1.018095e-04 9.619048e-05 2.031790e-02 3.990476e-05 6.409524e-05 3.287367e-02 1.066667e-04 1.473333e-04 4.223810e-07 5.238095e-08 2.176190e-07 2.225074e-308 1.974000e+02
81 16 1 1 1 1.929643e-02 6.842857e-05 1.235714e-04 2.775143e-02 4.442857e-05 3.557143e-05 4.704781e-02 6.480952e-05 1.541905e-04 4.566667e-07 3.266667e-07 2.233333e-07 2.225074e-308 2.287000e+02
91 16 1 1 1 2.447610e-02 9.209524e-05 1.159048e-04 3.573486e-02 6.785714e-05 1.221429e-04 6.021086e-02 1.038571e-04 1.231429e-04 4.042857e-07 1.442857e-07 1.357143e-07 2.225074e-308 2.640800e+02
101 16 1 1 1 2.549443e-02 1.884286e-04 1.975714e-04 4.436919e-02 7.419048e-05 9.180952e-05 6.986367e-02 2.096667e-04 2.293333e-04 3.966667e-07 2.666667e-08 3.333333e-07 2.225074e-308 3.027900e+02
201 16 1 1 1 1.240867e-01 6.266667e-04 1.303333e-03 1.815405e-01 1.704762e-04 1.895238e-04 3.056262e-01 5.761905e-04 1.403810e-03 5.866667e-07 2.066667e-07 3.133333e-07 2.225074e-308 9.328500e+02
301 16 1 1 1 2.811452e-01 7.152381e-04 1.284762e-03 4.139557e-01 1.757143e-04 1.742857e-04 6.951010e-01 7.909524e-04 1.259048e-03 3.885714e-07 2.585714e-07 3.314286e-07 2.225074e-308 1.983340e+03
401 16 1 1 1 4.375419e-01 2.071905e-03 1.388095e-03 7.325148e-01 3.647619e-04 6.152381e-04 1.170052e+00 2.252381e-03 1.347619e-03 6.200000e-07 2.300000e-07 1.300000e-07 2.225074e-308 3.448110e+03
501 16 1 1 1 7.789938e-01 1.633810e-03 1.436190e-03 1.144733e+00 4.333333e-04 5.666667e-04 1.923733e+00 1.533333e-03 1.966667e-03 6.290476e-07 2.290476e-07 2.209524e-07 2.225074e-308 5.338750e+03
601 16 1 1 1 1.133129e+00 3.028571e-03 1.871429e-03 1.657162e+00 4.619048e-04 4.380952e-04 2.790281e+00 2.880952e-03 2.219048e-03 3.176190e-07 1.876190e-07 3.323810e-07 2.225074e-308 7.649540e+03
701 16 1 1 1 1.321952e+00 7.452381e-03 5.747619e-03 2.260281e+00 3.180952e-03 2.119048e-03 3.582252e+00 5.952381e-03 5.847619e-03 5.661905e-07 1.761905e-07 2.738095e-07 2.225074e-308 1.038278e+04
801 16 1 1 1 2.020267e+00 3.866667e-03 5.133333e-03 2.939014e+00 1.514286e-03 8.685714e-03 4.959281e+00 4.580952e-03 1.091905e-02 3.061905e-07 5.619048e-08 2.938095e-07 2.225074e-308 1.353543e+04
901 16 1 1 1 2.529029e+00 6.528571e-03 6.071429e-03 3.761657e+00 4.057143e-03 1.642857e-03 6.290700e+00 5.600000e-03 6.600000e-03 5.276667e-07 4.076667e-07 3.223333e-07 2.225074e-308 1.710788e+04
1001 16 1 1 1 3.182486e+00 1.985714e-03 3.114286e-03 4.619176e+00 3.576190e-03 2.423810e-03 7.801652e+00 3.652381e-03 4.047619e-03 3.866667e-07 1.166667e-07 1.233333e-07 2.225074e-308 2.110317e+04


==> data/l1a/CoDiPack2_jacobianIndex.dat <==
            id      recordAvg      recordMin      recordMax     reverseAvg     reverseMin     reverseMax       clearAvg       clearMin       clearMax       totalAvg       totalMin       totalMax        tapeMem       totalMem          steps
            10 1.16881357e+01 1.16663521e+01 1.17033911e+01 1.78667821e+00 1.77776685e+00 1.79131158e+00 9.72344200e-04 9.66049000e-04 1.01146000e-03 1.64128772e+02 1.64128772e+02 1.64128772e+02 2.00000278e+04 2.00933555e+04         700997
            20 1.10774583e+01 1.10662364e+01 1.10925771e+01 1.74882573e+00 1.73176449e+00 1.75788100e+00 9.72730300e-04 9.65688000e-04 9.78168000e-04 1.56309772e+02 1.56309772e+02 1.56309772e+02 2.00000608e+04 2.00912773e+04         197345
            30 1.08583344e+01 1.08551831e+01 1.08660431e+01 1.71109052e+00 1.70344335e+00 1.71857661e+00 9.95076300e-04 9.84628000e-04 1.00987800e-03 1.53178598e+02 1.53178598e+02 1.53178598e+02 2.00002095e+04 2.00918594e+04          91571
            40 1.06508471e+01 1.06352745e+01 1.06871755e+01 1.72522856e+00 1.71356385e+00 1.73871924e+00 1.00320870e-03 9.74169000e-04 1.02222900e-03 1.50799734e+02 1.50799734e+02 1.50799734e+02 2.00003744e+04 2.00909492e+04          52670
            50 1.06879123e+01 1.06692390e+01 1.06998170e+01 1.71911326e+00 1.71048198e+00 1.72587816e+00 1.00664830e-03 9.78928000e-04 1.03493900e-03 1.51188666e+02 1.51188666e+02 1.51188666e+02 2.00002585e+04 2.00908672e+04          34171
            60 1.06664868e+01 1.06502248e+01 1.06836996e+01 1.71113696e+00 1.70613263e+00 1.71706544e+00 1.03178960e-03 1.02165800e-03 1.04730900e-03 1.50794254e+02 1.50794254e+02 1.50794254e+02 2.00002836e+04 2.00938125e+04          23949
            70 1.06694215e+01 1.06544813e+01 1.06809839e+01 1.72492251e+00 1.71981123e+00 1.72809574e+00 1.04509900e-03 9.77659000e-04 1.09901900e-03 1.50954518e+02 1.50954518e+02 1.50954518e+02 2.00002411e+04 2.00925742e+04          17712
            80 1.06497527e+01 1.06353588e+01 1.06619941e+01 1.72097083e+00 1.71150535e+00 1.74119079e+00 1.07069210e-03 1.02396900e-03 1.09591900e-03 1.50730270e+02 1.50730270e+02 1.50730270e+02 2.00007541e+04 2.00912734e+04          13629
            90 1.06386803e+01 1.06249891e+01 1.06555304e+01 1.72739053e+00 1.72394459e+00 1.73363106e+00 1.36529250e-03 1.28486100e-03 1.58875400e-03 1.50628678e+02 1.50628678e+02 1.50628678e+02 2.00018033e+04 2.00916797e+04          10811
           100 1.06373548e+01 1.06180107e+01 1.06635962e+01 1.72509325e+00 1.71873713e+00 1.72983000e+00 1.33261830e-03 1.22969000e-03 1.49033300e-03 1.50554376e+02 1.50554376e+02 1.50554376e+02 2.00009009e+04 2.00906367e+04           8784
           200 1.06757102e+01 1.06627996e+01 1.06844512e+01 1.74373534e+00 1.73355403e+00 1.74872195e+00 1.65994920e-03 1.33554200e-03 2.13506800e-03 1.51289713e+02 1.51289713e+02 1.51289713e+02 2.00066324e+04 2.01014570e+04           2190
           300 1.07251507e+01 1.07029011e+01 1.07452359e+01 1.74415572e+00 1.73467293e+00 1.75434974e+00 3.94963150e-03 2.65425200e-03 4.42900600e-03 1.52080286e+02 1.52080286e+02 1.52080286e+02 2.00112621e+04 2.01026602e+04            978
           400 1.23115125e+01 1.22751619e+01 1.23376111e+01 2.01102334e+00 1.96714527e+00 2.03315203e+00 5.10147640e-03 2.49073100e-03 7.37383100e-03 1.74082566e+02 1.74082566e+02 1.74082566e+02 2.00355451e+04 2.01300469e+04            552
           500 1.09684183e+01 1.08885824e+01 1.10744638e+01 2.26630327e+00 2.24354325e+00 2.30471801e+00 1.06146254e-02 5.61016600e-03 1.19642990e-02 1.61054462e+02 1.61054462e+02 1.61054462e+02 2.00075287e+04 2.01046562e+04            353
           600 1.10950835e+01 1.10694541e+01 1.11631949e+01 2.24728509e+00 2.13527652e+00 2.39097558e+00 8.14546770e-03 3.85545200e-03 1.38785310e-02 1.62462046e+02 1.62462046e+02 1.62462046e+02 2.00630045e+04 2.01577812e+04            246
           700 1.16146092e+01 1.13446879e+01 1.17677046e+01 2.31721781e+00 2.17853371e+00 2.42582481e+00 1.67457997e-02 4.79107000e-03 2.28284400e-02 1.69857920e+02 1.69857920e+02 1.69857920e+02 2.00844691e+04 2.01793047e+04            181
           800 1.10897114e+01 1.10630011e+01 1.11480663e+01 2.18350214e+00 2.09048794e+00 2.29626183e+00 1.52917324e-02 6.14257500e-03 2.58032350e-02 1.61884047e+02 1.61884047e+02 1.61884047e+02 2.01421268e+04 2.02605898e+04            139
           900 1.16444337e+01 1.13564021e+01 1.17762242e+01 2.35102898e+00 2.21611549e+00 2.45935482e+00 1.98418422e-02 7.51361300e-03 3.92007030e-02 1.70739379e+02 1.70739379e+02 1.70739379e+02 2.01806214e+04 2.02994609e+04            110
          1000 1.11728703e+01 1.11213805e+01 1.14321999e+01 2.20424750e+00 2.12310295e+00 2.32093673e+00 2.47861800e-02 7.66739500e-03 5.05379330e-02 1.63460736e+02 1.63460736e+02 1.63460736e+02 2.01604189e+04 2.02765820e+04             89


==> data/l1a/CoDiPack2_primalValueIndex.dat <==
            id      recordAvg      recordMin      recordMax     reverseAvg     reverseMin     reverseMax       clearAvg       clearMin       clearMax       totalAvg       totalMin       totalMax        tapeMem       totalMem          steps
            10 1.38871363e+01 1.38749970e+01 1.38985744e+01 5.17197597e+00 5.16083094e+00 5.18102235e+00 2.12908130e-03 2.11731900e-03 2.13805800e-03 2.31237630e+02 2.31237630e+02 2.31237630e+02 2.13533729e+04 2.14771914e+04         700997
            20 1.32343950e+01 1.32248196e+01 1.32451178e+01 5.01265082e+00 4.97980655e+00 5.05743286e+00 2.13058910e-03 2.12579800e-03 2.13728900e-03 2.21523318e+02 2.21523318e+02 2.21523318e+02 2.07651721e+04 2.08911992e+04         197345
            30 1.30457022e+01 1.30414736e+01 1.30490788e+01 4.89692063e+00 4.88699243e+00 4.90318781e+00 2.12027330e-03 2.10726800e-03 2.13301800e-03 2.17807984e+02 2.17807984e+02 2.17807984e+02 2.05335200e+04 2.06590430e+04          91571
            40 1.28887153e+01 1.28753748e+01 1.28955194e+01 4.84684191e+00 4.83604824e+00 4.85787705e+00 2.18064140e-03 2.13615800e-03 2.37629000e-03 2.15267677e+02 2.15267677e+02 2.15267677e+02 2.04097026e+04 2.05375312e+04          52670
            50 1.28847111e+01 1.28788088e+01 1.28931865e+01 4.82470452e+00 4.81988717e+00 4.83143412e+00 2.15564990e-03 2.12242800e-03 2.19047400e-03 2.14916819e+02 2.14916819e+02 2.14916819e+02 2.03323896e+04 2.04574805e+04          34171
            60 1.29057417e+01 1.28913005e+01 1.29161626e+01 4.80980869e+00 4.80464209e+00 4.81550453e+00 2.16935800e-03 2.15742600e-03 2.18253800e-03 2.14964173e+02 2.14964173e+02 2.14964173e+02 2.02797291e+04 2.04066445e+04          23949
            70 1.29120354e+01 1.29036234e+01 1.29246292e+01 4.80349869e+00 4.79965166e+00 4.80731021e+00 2.18974500e-03 2.11683700e-03 2.24895800e-03 2.14959330e+02 2.14959330e+02 2.14959330e+02 2.02414360e+04 2.03649219e+04          17712
            80 1.28818132e+01 1.28760827e+01 1.28866091e+01 4.80079265e+00 4.79552232e+00 4.80516625e+00 2.20668830e-03 2.16140900e-03 2.23063800e-03 2.14519694e+02 2.14519694e+02 2.14519694e+02 2.02129222e+04 2.03373672e+04          13629
            90 1.28237469e+01 1.28131283e+01 1.28303816e+01 4.80976766e+00 4.79771454e+00 4.82042620e+00 2.50043320e-03 2.41616900e-03 2.71741400e-03 2.13929882e+02 2.13929882e+02 2.13929882e+02 2.01914380e+04 2.03154219e+04          10811
           100 1.28573998e+01 1.28504910e+01 1.28627002e+01 4.79483013e+00 4.78999008e+00 4.80309642e+00 2.47151010e-03 2.36816000e-03 2.63667700e-03 2.14118312e+02 2.14118312e+02 2.14118312e+02 2.01721641e+04 2.02986445e+04           8784
           200 1.29922861e+01 1.29783402e+01 1.30144500e+01 4.86453620e+00 4.85944357e+00 4.87469505e+00 2.84038140e-03 2.53134200e-03 3.27673900e-03 2.16676900e+02 2.16676900e+02 2.16676900e+02 2.04940675e+04 2.06187461e+04           2190
           300 1.30927969e+01 1.30475182e+01 1.31446114e+01 4.85867927e+00 4.85330578e+00 4.86288682e+00 5.14120880e-03 3.87414300e-03 5.68408900e-03 2.18359821e+02 2.18359821e+02 2.18359821e+02 2.04742565e+04 2.05979180e+04            978
           400 1.35064459e+01 1.33237980e+01 1.41136162e+01 6.38499329e+00 5.76993529e+00 6.63242713e+00 6.35205760e-03 3.68037100e-03 8.64910300e-03 2.40356232e+02 2.40356232e+02 2.40356232e+02 2.04877950e+04 2.06121289e+04            552
           500 1.36805566e+01 1.35502526e+01 1.38640423e+01 6.65610710e+00 6.47022611e+00 6.72332697e+00 1.18423283e-02 6.60743600e-03 1.32566310e-02 2.45964617e+02 2.45964617e+02 2.45964617e+02 2.04670585e+04 2.05873398e+04            353
           600 1.44217059e+01 1.40693345e+01 1.53709577e+01 6.51528561e+00 5.95928456e+00 6.84843541e+00 9.38107700e-03 4.92513100e-03 1.52330980e-02 2.52141509e+02 2.52141509e+02 2.52141509e+02 2.05196276e+04 2.06400352e+04            246
           700 1.54260140e+01 1.49696049e+01 1.57838091e+01 6.71644004e+00 6.43336101e+00 6.90205815e+00 1.81060035e-02 6.17932200e-03 2.41133430e-02 2.66329057e+02 2.66329057e+02 2.66329057e+02 2.05400277e+04 2.06517148e+04            181
           800 1.41506042e+01 1.36911483e+01 1.51593959e+01 6.64017567e+00 6.17003916e+00 6.91868603e+00 1.80322146e-02 8.76554500e-03 2.85859310e-02 2.50764102e+02 2.50764102e+02 2.50764102e+02 2.05992239e+04 2.07633789e+04            139
           900 1.52708039e+01 1.48956785e+01 1.54963530e+01 6.75279179e+00 6.53548949e+00 6.89146919e+00 2.23645391e-02 9.89299000e-03 4.17055160e-02 2.64902924e+02 2.64902924e+02 2.64902924e+02 2.06478586e+04 2.08087461e+04            110
          1000 1.45119449e+01 1.38747389e+01 1.55518407e+01 6.54415084e+00 5.91081721e+00 6.87742823e+00 2.73484177e-02 1.02904750e-02 5.29955280e-02 2.54323604e+02 2.54323604e+02 2.54323604e+02 2.06294773e+04 2.07779648e+04             89


==> data/l1a/adTool_primalValueIndex.dat <==
            id      recordAvg      recordMin      recordMax     reverseAvg     reverseMin     reverseMax       clearAvg       clearMin       clearMax       totalAvg       totalMin       totalMax        tapeMem       totalMem          steps
            10 3.75480730e-01 3.74463774e-01 3.75778524e-01 1.81859683e+00 1.80761722e+00 1.83207019e+00 1.86620600e-04 1.83491000e-04 1.95012000e-04 2.63941876e+01 2.63941876e+01 2.63941876e+01 6.11579479e+02 6.87773438e+02         700997
            20 1.72617823e-01 1.72026587e-01 1.73620520e-01 9.25969338e-01 9.05327956e-01 9.41629875e-01 1.85363200e-04 1.81871000e-04 1.95641000e-04 1.31783620e+01 1.31783620e+01 1.31783620e+01 2.78921261e+02 3.54566406e+02         197345
            30 1.26488956e-01 1.25985728e-01 1.27088437e-01 6.37273377e-01 6.26529200e-01 6.44512618e-01 1.82866600e-04 1.79811000e-04 1.86252000e-04 9.17526181e+00 9.17526181e+00 9.17526181e+00 1.79339001e+02 2.54914062e+02          91571
            40 9.53557893e-02 9.51136730e-02 9.56093780e-02 4.96709823e-01 4.92221894e-01 5.01254748e-01 1.84334700e-04 1.81282000e-04 1.89962000e-04 7.11096293e+00 7.11096293e+00 7.11096293e+00 1.32082882e+02 2.07140625e+02          52670
            50 9.19948276e-02 9.17895260e-02 9.21536690e-02 4.40359412e-01 4.36831338e-01 4.43649724e-01 1.82595600e-04 1.79171000e-04 1.86881000e-04 6.39686192e+00 6.39686192e+00 6.39686192e+00 1.04604046e+02 1.79964844e+02          34171
            60 8.05659967e-02 8.03179810e-02 8.06900350e-02 3.98488919e-01 3.96582766e-01 4.00739380e-01 1.87022600e-04 1.83551000e-04 1.93262000e-04 5.75495055e+00 5.75495055e+00 5.75495055e+00 8.66670494e+01 1.62101562e+02          23949
            70 7.51450870e-02 7.48834870e-02 7.54344020e-02 3.72456681e-01 3.71612860e-01 3.74572915e-01 1.88162500e-04 1.83951000e-04 1.93542000e-04 5.37899430e+00 5.37899430e+00 5.37899430e+00 7.40470543e+01 1.49890625e+02          17712
            80 6.84316528e-02 6.82781100e-02 6.89040250e-02 3.56397223e-01 3.54011397e-01 3.59682006e-01 1.90758500e-04 1.85652000e-04 1.96091000e-04 5.10757345e+00 5.10757345e+00 5.10757345e+00 6.46911888e+01 1.40757812e+02          13629
            90 6.78991053e-02 6.77447750e-02 6.80037580e-02 3.41846088e-01 3.40556111e-01 3.43416855e-01 1.93506700e-04 1.87392000e-04 2.00142000e-04 4.92995379e+00 4.92995379e+00 4.92995379e+00 5.74791069e+01 1.34398438e+02          10811
           100 6.56599593e-02 6.56025670e-02 6.57329880e-02 3.35959679e-01 3.33657522e-01 3.37818837e-01 1.92263600e-04 1.89691000e-04 1.94992000e-04 4.82673556e+00 4.82673556e+00 4.82673556e+00 5.17470055e+01 1.28468750e+02           8784
           200 6.77715161e-02 6.76088240e-02 6.80253480e-02 3.28995190e-01 3.27586669e-01 3.31329171e-01 2.28498000e-04 2.22802000e-04 2.36652000e-04 4.77766148e+00 4.77766148e+00 4.77766148e+00 2.60135460e+01 1.05449219e+02           2190
           300 6.39774394e-02 6.37486400e-02 6.42052940e-02 3.08532286e-01 3.05254836e-01 3.10872485e-01 3.13452800e-04 3.09163000e-04 3.19863000e-04 4.50310885e+00 4.50310885e+00 4.50310885e+00 1.78842125e+01 1.03085938e+02            978
           400 6.08079362e-02 6.05122120e-02 6.11189080e-02 3.41194676e-01 3.39071958e-01 3.43343885e-01 4.89453100e-04 4.56234000e-04 5.19345000e-04 4.88464683e+00 4.88464683e+00 4.88464683e+00 1.38639488e+01 1.08488281e+02            552
           500 6.00817916e-02 5.99430850e-02 6.05122230e-02 3.12011384e-01 3.09473682e-01 3.13718347e-01 7.21318000e-04 7.04486000e-04 7.37986000e-04 4.55673764e+00 4.55673764e+00 4.55673764e+00 1.14312706e+01 1.15960938e+02            353
           600 5.88300654e-02 5.86447630e-02 5.92676490e-02 3.48877928e-01 3.33233678e-01 3.62537240e-01 9.41352000e-04 9.19128000e-04 9.61458000e-04 5.02027983e+00 5.02027983e+00 5.02027983e+00 9.85192490e+00 1.25863281e+02            246
           700 5.87368315e-02 5.86106940e-02 5.91523780e-02 4.47836206e-01 4.37597699e-01 4.53890354e-01 1.31044980e-03 1.19552000e-03 1.43688200e-03 6.25067088e+00 6.25067088e+00 6.25067088e+00 8.71392441e+00 1.41238281e+02            181
           800 5.89745954e-02 5.88847250e-02 5.94174000e-02 5.46442147e-01 5.40222645e-01 5.56597051e-01 1.51286540e-03 1.49456200e-03 1.53654300e-03 7.49296408e+00 7.49296408e+00 7.49296408e+00 7.87203598e+00 1.57949219e+02            139
           900 6.41446005e-02 6.40193800e-02 6.47842360e-02 5.89121162e-01 5.83995888e-01 5.93918681e-01 1.88268730e-03 1.87009500e-03 1.90162500e-03 8.11809783e+00 8.11809783e+00 8.11809783e+00 7.21075058e+00 1.75574219e+02            110
          1000 7.54559438e-02 7.51926810e-02 7.60374890e-02 6.52401448e-01 6.49327438e-01 6.56694890e-01 2.26118980e-03 2.24516900e-03 2.28532900e-03 9.07930252e+00 9.07930252e+00 9.07930252e+00 6.66964340e+00 1.97832031e+02             89


==> data/l1a/stanMathLib_val.dat <==
            id      recordAvg      recordMin      recordMax     reverseAvg     reverseMin     reverseMax       clearAvg       clearMin       clearMax       totalAvg       totalMin       totalMax        tapeMem       totalMem          steps
            10 1.84007601e+00 1.83932512e+00 1.84078610e+00 3.25592935e+00 3.25436589e+00 3.25741502e+00 4.12000000e-07 3.80000000e-07 6.50000000e-07 6.26404489e+01 6.26404489e+01 6.26404489e+01 2.22507386e-308 1.42929023e+04         700997
            20 1.41434167e+00 1.41381149e+00 1.41476685e+00 2.52451068e+00 2.52025035e+00 2.52990627e+00 3.15000000e-07 1.30000000e-07 5.00000000e-07 4.80007226e+01 4.80007226e+01 4.80007226e+01 2.22507386e-308 1.02432109e+04         197345
            30 1.31323148e+00 1.31283487e+00 1.31381186e+00 2.39723858e+00 2.39323810e+00 2.40073297e+00 4.54000000e-07 2.40000000e-07 5.20000000e-07 4.52549643e+01 4.52549643e+01 4.52549643e+01 2.22507386e-308 8.78881641e+03          91571
            40 1.54513252e+00 1.53828551e+00 1.55042773e+00 2.42151132e+00 2.41874491e+00 2.42573102e+00 3.79000000e-07 1.20000000e-07 5.20000000e-07 4.79158670e+01 4.79158670e+01 4.79158670e+01 2.22507386e-308 8.01732812e+03          52670
            50 1.46586692e+00 1.46499338e+00 1.46810593e+00 2.36974570e+00 2.36892229e+00 2.37108640e+00 3.19000000e-07 2.30000000e-07 4.30000000e-07 4.63531728e+01 4.63531728e+01 4.63531728e+01 2.22507386e-308 7.54650781e+03          34171
            60 1.49951732e+00 1.49926673e+00 1.49972384e+00 2.24565411e+00 2.24519918e+00 2.24595186e+00 5.20000000e-07 2.80000000e-07 7.80000000e-07 4.51884658e+01 4.51884658e+01 4.51884658e+01 2.22507386e-308 7.22743359e+03          23949
            70 1.43345440e+00 1.43320398e+00 1.43366868e+00 2.08659180e+00 2.08602440e+00 2.08710290e+00 3.58000000e-07 1.20000000e-07 4.90000000e-07 4.24725519e+01 4.24725519e+01 4.24725519e+01 2.22507386e-308 7.00087109e+03          17712
            80 1.79032848e+00 1.78916201e+00 1.79514745e+00 3.96930851e+00 3.96786824e+00 3.97027880e+00 2.66000000e-07 3.00000000e-08 5.10000000e-07 6.90976517e+01 6.90976517e+01 6.90976517e+01 2.22507386e-308 6.82382422e+03          13629
            90 1.40070585e+00 1.39983221e+00 1.40537113e+00 1.88411165e+00 1.88251004e+00 1.88520583e+00 2.85000000e-07 1.30000000e-07 6.30000000e-07 3.96446351e+01 3.96446351e+01 3.96446351e+01 2.22507386e-308 6.69154297e+03          10811
           100 1.42221235e+00 1.42186588e+00 1.42270562e+00 1.77744842e+00 1.77705702e+00 1.77783475e+00 3.48000000e-07 1.20000000e-07 5.20000000e-07 3.85797870e+01 3.85797870e+01 3.85797870e+01 2.22507386e-308 6.58289844e+03           8784
           200 2.30578377e+00 2.30547837e+00 2.30609851e+00 2.31828298e+00 2.31795495e+00 2.31870684e+00 3.70000000e-07 2.40000000e-07 6.50000000e-07 5.53584672e+01 5.53584672e+01 5.53584672e+01 2.22507386e-308 6.00964062e+03           2190
           300 2.75825797e+00 2.75631899e+00 2.76078117e+00 2.83231567e+00 2.83159513e+00 2.83387003e+00 3.34000000e-07 2.60000000e-07 5.10000000e-07 6.71232023e+01 6.71232023e+01 6.71232023e+01 2.22507386e-308 5.87724219e+03            978
           400 3.17536979e+00 3.17385984e+00 3.17624588e+00 3.78888549e+00 3.78824214e+00 3.78933581e+00 5.15000000e-07 4.80000000e-07 7.10000000e-07 8.43180962e+01 8.43180962e+01 8.43180962e+01 2.22507386e-308 5.84649609e+03            552
           500 3.12131867e+00 3.12103761e+00 3.12157417e+00 3.26236762e+00 3.26213408e+00 3.26262867e+00 1.71000000e-07 1.20000000e-07 5.00000000e-07 7.72875578e+01 7.72875578e+01 7.72875578e+01 2.22507386e-308 5.83673047e+03            353
           600 3.11920802e+00 3.11787250e+00 3.12032338e+00 3.37825818e+00 3.37714656e+00 3.37933985e+00 5.11000000e-07 5.00000000e-07 5.40000000e-07 7.88742663e+01 7.88742663e+01 7.88742663e+01 2.22507386e-308 5.88904297e+03            246
           700 3.17414770e+00 3.17227371e+00 3.17626567e+00 3.39158325e+00 3.38965205e+00 3.39530628e+00 5.09000000e-07 1.50000000e-07 8.00000000e-07 7.98917804e+01 7.98917804e+01 7.98917804e+01 2.22507386e-308 5.95210938e+03            181
           800 3.31448063e+00 3.31360982e+00 3.31594613e+00 4.09704179e+00 4.09574430e+00 4.09903572e+00 3.55000000e-07 2.40000000e-07 5.10000000e-07 9.02835762e+01 9.02835762e+01 9.02835762e+01 2.22507386e-308 6.04251172e+03            139
           900 3.20717431e+00 3.20609332e+00 3.20837426e+00 3.41407914e+00 3.41321450e+00 3.41514005e+00 1.16000000e-07 2.00000000e-08 1.70000000e-07 8.10073490e+01 8.10073490e+01 8.10073490e+01 2.22507386e-308 6.14186328e+03            110
          1000 3.07004107e+00 3.06974504e+00 3.07040707e+00 3.40525523e+00 3.40501743e+00 3.40545652e+00 3.69000000e-07 1.40000000e-07 4.30000000e-07 7.93349763e+01 7.93349763e+01 7.93349763e+01 2.22507386e-308 6.24062109e+03             89


==> data/l1a/stanMathLib_val_spec.dat <==
            id      recordAvg      recordMin      recordMax     reverseAvg     reverseMin     reverseMax       clearAvg       clearMin       clearMax       totalAvg       totalMin       totalMax        tapeMem       totalMem          steps
            10 2.95530361e+00 2.95254859e+00 2.96176847e+00 4.14872839e+00 4.14477238e+00 4.15235869e+00 3.16000000e-07 2.30000000e-07 5.00000000e-07 8.65504700e+01 8.65504700e+01 8.65504700e+01 2.22507386e-308 2.14995547e+04         700997
            20 1.70251746e+00 1.70152881e+00 1.70482935e+00 2.14625416e+00 2.14235570e+00 2.15070373e+00 1.32000000e-07 2.00000000e-08 1.60000000e-07 4.72806891e+01 4.72806891e+01 4.72806891e+01 2.22507386e-308 1.64896094e+04         197345
            30 1.37314040e+00 1.37247975e+00 1.37392480e+00 1.57480249e+00 1.57349704e+00 1.57674817e+00 2.50000000e-07 1.40000000e-07 4.90000000e-07 3.63988539e+01 3.63988539e+01 3.63988539e+01 2.22507386e-308 1.47697305e+04          91571
            40 1.32563268e+00 1.32512685e+00 1.32615322e+00 1.91332998e+00 1.91229632e+00 1.91433447e+00 1.26000000e-07 1.20000000e-07 1.30000000e-07 3.98873209e+01 3.98873209e+01 3.98873209e+01 2.22507386e-308 1.38635000e+04          52670
            50 1.27051348e+00 1.26941242e+00 1.27105560e+00 1.33738005e+00 1.33666036e+00 1.33829570e+00 2.27000000e-07 1.20000000e-07 4.90000000e-07 3.21520372e+01 3.21520372e+01 3.21520372e+01 2.22507386e-308 1.33130742e+04          34171
            60 1.27889964e+00 1.27811493e+00 1.27987530e+00 1.29112944e+00 1.29025474e+00 1.29198138e+00 2.02000000e-07 1.30000000e-07 2.30000000e-07 3.15574783e+01 3.15574783e+01 3.15574783e+01 2.22507386e-308 1.29500273e+04          23949
            70 1.22337485e+00 1.22311458e+00 1.22385349e+00 1.21463841e+00 1.21172102e+00 1.21640562e+00 2.39000000e-07 1.20000000e-07 6.80000000e-07 2.99951919e+01 2.99951919e+01 2.99951919e+01 2.22507386e-308 1.26904062e+04          17712
            80 1.53547282e+00 1.53479281e+00 1.53616884e+00 4.08823878e+00 4.08681475e+00 4.08941548e+00 2.83000000e-07 1.40000000e-07 5.20000000e-07 6.77024732e+01 6.77024732e+01 6.77024732e+01 2.22507386e-308 1.24889766e+04          13629
            90 1.16163758e+00 1.16124668e+00 1.16187879e+00 1.12509545e+00 1.12430998e+00 1.12603935e+00 2.87000000e-07 2.30000000e-07 5.60000000e-07 2.81937114e+01 2.81937114e+01 2.81937114e+01 2.22507386e-308 1.23381797e+04          10811
           100 1.17422360e+00 1.17392045e+00 1.17477629e+00 1.14127144e+00 1.14029214e+00 1.14235673e+00 1.60000000e-07 2.00000000e-08 2.50000000e-07 2.84832554e+01 2.84832554e+01 2.84832554e+01 2.22507386e-308 1.22160742e+04           8784
           200 2.14701549e+00 2.14636761e+00 2.14803801e+00 2.82808940e+00 2.82659242e+00 2.82973105e+00 2.08000000e-07 2.00000000e-08 5.40000000e-07 6.02962439e+01 6.02962439e+01 6.02962439e+01 2.22507386e-308 1.14834766e+04           2190
           300 2.20902464e+00 2.20873215e+00 2.20950129e+00 2.44236765e+00 2.44174805e+00 2.44308493e+00 5.09000000e-07 3.80000000e-07 6.40000000e-07 5.63679199e+01 5.63679199e+01 5.63679199e+01 2.22507386e-308 1.13340039e+04            978
           400 2.75668990e+00 2.75585570e+00 2.75770242e+00 4.57227292e+00 4.57116036e+00 4.57428317e+00 2.86000000e-07 2.50000000e-07 3.80000000e-07 8.91370928e+01 8.91370928e+01 8.91370928e+01 2.22507386e-308 1.12977539e+04            552
           500 2.59221921e+00 2.59163944e+00 2.59303554e+00 2.96135776e+00 2.96051932e+00 2.96213436e+00 4.56000000e-07 1.30000000e-07 5.20000000e-07 6.77988108e+01 6.77988108e+01 6.77988108e+01 2.22507386e-308 1.12713984e+04            353
           600 2.64705376e+00 2.64627983e+00 2.64835775e+00 3.12202757e+00 3.12029081e+00 3.12292977e+00 2.43000000e-07 2.30000000e-07 2.60000000e-07 7.04507747e+01 7.04507747e+01 7.04507747e+01 2.22507386e-308 9.86710547e+03            246
           700 2.64859140e+00 2.64787135e+00 2.64971186e+00 3.07721947e+00 3.07602814e+00 3.07840569e+00 3.60000000e-07 1.30000000e-07 8.40000000e-07 6.99785116e+01 6.99785116e+01 6.99785116e+01 2.22507386e-308 8.87962109e+03            181
           800 3.08113814e+00 3.08010453e+00 3.08279952e+00 4.91881495e+00 4.91491752e+00 4.92203649e+00 1.32000000e-07 1.30000000e-07 1.40000000e-07 9.75743661e+01 9.75743661e+01 9.75743661e+01 2.22507386e-308 8.28367188e+03            139
           900 2.70926347e+00 2.70809012e+00 2.71018936e+00 3.11245199e+00 3.11188345e+00 3.11303348e+00 2.20000000e-07 1.20000000e-07 5.20000000e-07 7.15046236e+01 7.15046236e+01 7.15046236e+01 2.22507386e-308 7.93663281e+03            110
          1000 2.72598747e+00 2.72532404e+00 2.72665585e+00 3.22546008e+00 3.22482261e+00 3.22629626e+00 1.47000000e-07 1.40000000e-07 1.70000000e-07 7.31111172e+01 7.31111172e+01 7.31111172e+01 2.22507386e-308 7.69255078e+03             89


==> data/mat_mul/CoDiPack2_jacobianIndex.dat <==
            id      recordAvg      recordMin      recordMax     reverseAvg     reverseMin     reverseMax       clearAvg       clearMin       clearMax       totalAvg       totalMin       totalMax        tapeMem       totalMem
            10 4.52206575e-05 4.50593500e-05 4.54106000e-05 5.10256250e-06 5.08877500e-06 5.11525000e-06 8.97934200e-04 8.86992000e-04 9.25312000e-04 4.37790740e-02 4.37790740e-02 4.37790740e-02 7.26479530e-02 2.17958984e+00
            20 3.27645933e-04 3.26823025e-04 3.28654050e-04 3.82208175e-05 3.80826000e-05 3.83638250e-05 1.23076100e-03 1.22638300e-03 1.24119300e-03 2.14759462e-01 2.14759462e-01 2.14759462e-01 4.74345112e-01 2.59785156e+00
            30 1.06084555e-03 1.05911077e-03 1.06243553e-03 1.30774915e-04 1.29779800e-04 1.31586550e-04 9.75005200e-04 9.63812000e-04 1.02162300e-03 6.45720178e-01 6.45720178e-01 6.45720178e-01 1.54946985e+00 3.65927734e+00
            40 2.45352559e-03 2.44532183e-03 2.46606910e-03 3.13174620e-04 3.07629500e-04 3.18596500e-04 1.14844570e-03 1.03380300e-03 1.23186300e-03 1.47595414e+00 1.47595414e+00 1.47595414e+00 3.62990084e+00 5.66445312e+00
            50 4.77737806e-03 4.77094260e-03 4.78595665e-03 5.99424347e-04 5.97032650e-04 6.02006950e-04 1.11623060e-03 1.10936300e-03 1.12254200e-03 2.84941786e+00 2.84941786e+00 2.84941786e+00 7.04751673e+00 9.15087891e+00
            60 8.25274959e-03 8.23334960e-03 8.27046820e-03 1.04241993e-03 1.03612695e-03 1.04674300e-03 1.16026580e-03 1.14351300e-03 1.17829300e-03 2.46529669e+00 2.46529669e+00 2.46529669e+00 1.21456659e+01 1.63802734e+01
            70 1.30434915e-02 1.29915470e-02 1.31654404e-02 1.63621850e-03 1.62627235e-03 1.64697945e-03 1.24247000e-03 1.19931300e-03 1.30675300e-03 3.88310398e+00 3.88310398e+00 3.88310398e+00 1.92329157e+01 2.34248047e+01
            80 2.07668466e-02 2.07387184e-02 2.08089886e-02 2.45736675e-03 2.44426330e-03 2.46767040e-03 1.29358100e-03 1.24662300e-03 1.32274300e-03 6.12354601e+00 6.12354601e+00 6.12354601e+00 2.86529291e+01 3.28666016e+01
            90 2.85415539e-02 2.83328405e-02 2.86375717e-02 3.47846114e-03 3.45634375e-03 3.50650235e-03 1.78086620e-03 1.75434400e-03 1.81591400e-03 8.43719692e+00 8.43719692e+00 8.43719692e+00 4.07625849e+01 4.48552734e+01
           100 3.77829095e-02 3.74364416e-02 3.80089785e-02 4.77832973e-03 4.72659875e-03 4.84119455e-03 1.88344740e-03 1.75518400e-03 1.98529500e-03 1.12108542e+01 1.12108542e+01 1.12108542e+01 5.58437616e+01 6.00958984e+01
           200 2.97853506e-01 2.97420539e-01 2.98593398e-01 3.85932769e-02 3.84639016e-02 3.87668243e-02 3.88217530e-03 3.45051800e-03 4.85255100e-03 4.43276258e+01 4.43276258e+01 4.43276258e+01 4.44754601e+02 4.53487500e+02
           300 1.01593528e+00 1.01372598e+00 1.02189214e+00 1.28460860e-01 1.27942274e-01 1.29759687e-01 7.81909640e-03 7.03062600e-03 8.40746300e-03 7.52891837e+01 7.52891837e+01 7.52891837e+01 1.49902535e+03 1.51795703e+03
           400 2.39833287e+00 2.39571368e+00 2.40245220e+00 3.02670972e-01 3.00889339e-01 3.05022356e-01 1.20748764e-02 1.17053580e-02 1.23594730e-02 1.77810559e+02 1.77810559e+02 1.77810559e+02 3.55514282e+03 3.57465156e+03
           500 4.69139980e+00 4.67684144e+00 4.74269980e+00 5.93813249e-01 5.91535134e-01 5.98585037e-01 1.46283316e-02 1.45002560e-02 1.48003580e-02 1.39209292e+02 1.39209292e+02 1.39209292e+02 6.94272386e+03 6.99270703e+03
           600 8.18698278e+00 8.14367658e+00 8.20491701e+00 1.01608624e+00 1.01478165e+00 1.01684433e+00 2.04507709e-02 2.02318830e-02 2.06342180e-02 2.42243741e+02 2.42243741e+02 2.42243741e+02 1.19885043e+04 1.20451113e+04
           700 1.28313733e+01 1.27763345e+01 1.29867596e+01 1.59511807e+00 1.59040462e+00 1.60743185e+00 2.74749019e-02 2.67078100e-02 2.77437140e-02 1.90257540e+02 1.90257540e+02 1.90257540e+02 1.90598980e+04 1.91888438e+04
           800 1.91679199e+01 1.91240393e+01 1.93526101e+01 2.39369128e+00 2.38481431e+00 2.40244629e+00 3.80217824e-02 3.53832340e-02 3.88176080e-02 2.84501411e+02 2.84501411e+02 2.84501411e+02 2.84346201e+04 2.85736836e+04
           900 2.72419653e+01 2.70517914e+01 2.74209461e+01 3.54197236e+00 3.45746599e+00 3.66585988e+00 4.99540615e-02 4.65707690e-02 5.14103130e-02 4.06986033e+02 4.06986033e+02 4.06986033e+02 4.04679124e+04 4.05963320e+04
          1000 3.75983368e+01 3.72473127e+01 3.91023382e+01 4.91802007e+00 4.75089506e+00 5.10105805e+00 6.11290115e-02 5.66643740e-02 6.29183050e-02 5.62695852e+02 5.62695852e+02 5.62695852e+02 5.54916535e+04 5.56546055e+04


==> data/mat_mul/CoDiPack2_primalValueIndex.dat <==
            id      recordAvg      recordMin      recordMax     reverseAvg     reverseMin     reverseMax       clearAvg       clearMin       clearMax       totalAvg       totalMin       totalMax        tapeMem       totalMem
            10 5.08547425e-05 5.03839750e-05 5.16407250e-05 6.52308000e-05 6.49600250e-05 6.56947750e-05 2.21510250e-03 2.20846000e-03 2.22102900e-03 9.67440110e-02 9.67440110e-02 9.67440110e-02 8.47411156e-02 2.90000000e+00
            20 3.64602200e-04 3.63222300e-04 3.66632800e-04 1.66734775e-04 1.66429450e-04 1.67003200e-04 2.14563130e-03 2.13710000e-03 2.15261000e-03 3.13208730e-01 3.13208730e-01 3.13208730e-01 5.03604412e-01 3.47792969e+00
            30 1.20267586e-03 1.19909560e-03 1.20631113e-03 4.25931155e-04 4.25218800e-04 4.26646575e-04 2.15060920e-03 2.13935000e-03 2.17755900e-03 8.89159939e-01 8.89159939e-01 8.89159939e-01 1.60733938e+00 4.45957031e+00
            40 2.70654627e-03 2.68184340e-03 2.76147172e-03 9.26251790e-04 9.25425925e-04 9.27550700e-04 2.18514800e-03 2.17740900e-03 2.19345900e-03 1.94065505e+00 1.94065505e+00 1.94065505e+00 3.72782469e+00 6.66308594e+00
            50 5.58705168e-03 5.56702465e-03 5.62039188e-03 1.74457038e-03 1.74189190e-03 1.74631842e-03 2.26484780e-03 2.25214900e-03 2.27351000e-03 3.88269005e+00 3.88269005e+00 3.88269005e+00 7.19693899e+00 1.01253906e+01
            60 9.25706297e-03 9.23878320e-03 9.29538145e-03 3.01903803e-03 3.01345030e-03 3.02937235e-03 2.30991480e-03 2.29591900e-03 2.32845000e-03 3.25447013e+00 3.25447013e+00 3.25447013e+00 1.23644018e+01 1.82189453e+01
            70 1.46319493e-02 1.46016016e-02 1.46612487e-02 4.71761824e-03 4.71182900e-03 4.73157160e-03 2.41677420e-03 2.37468000e-03 2.48255000e-03 5.11031382e+00 5.11031382e+00 5.11031382e+00 1.95260382e+01 2.55205078e+01
            80 2.16629813e-02 2.16436775e-02 2.16780266e-02 6.98874355e-03 6.97987165e-03 6.99550325e-03 2.43677630e-03 2.39313000e-03 2.46904000e-03 7.53518896e+00 7.53518896e+00 7.53518896e+00 2.90318823e+01 3.47222656e+01
            90 3.17355093e-02 3.17036884e-02 3.17614316e-02 9.93047695e-03 9.91971370e-03 9.93929280e-03 2.93892440e-03 2.91247200e-03 2.97677300e-03 1.09650860e+01 1.09650860e+01 1.09650860e+01 4.12513128e+01 4.71347656e+01
           100 4.22722633e-02 4.22027761e-02 4.23490157e-02 1.35850868e-02 1.35335831e-02 1.36348525e-02 3.04856090e-03 2.93241300e-03 3.12910300e-03 1.46849165e+01 1.46849165e+01 1.46849165e+01 5.64412085e+01 6.23050781e+01
           200 3.36914055e-01 3.29122395e-01 3.40023047e-01 1.07756739e-01 1.07461358e-01 1.08069123e-01 5.03812460e-03 4.63350000e-03 6.04213600e-03 5.82957673e+01 5.82957673e+01 5.82957673e+01 4.47218904e+02 4.59376562e+02
           300 1.12170771e+00 1.11911991e+00 1.12765321e+00 3.60583298e-01 3.58997863e-01 3.63275678e-01 8.96265440e-03 8.19887500e-03 9.58635100e-03 9.70311415e+01 9.70311415e+01 9.70311415e+01 1.50487616e+03 1.52913281e+03
           400 2.79765258e+00 2.77797640e+00 2.82439619e+00 8.51483059e-01 8.49430065e-01 8.54247930e-01 1.32992817e-02 1.29416460e-02 1.35957580e-02 2.39302093e+02 2.39302093e+02 2.39302093e+02 3.57165258e+03 3.59702578e+03
           500 5.10006422e+00 5.08220516e+00 5.10902548e+00 1.67054919e+00 1.66792891e+00 1.67398488e+00 1.58585030e-02 1.57404560e-02 1.59533270e-02 1.77888775e+02 1.77888775e+02 1.77888775e+02 6.97144314e+03 7.03383984e+03
           600 8.86187690e+00 8.72148427e+00 9.01015257e+00 2.88607609e+00 2.87834717e+00 2.92077472e+00 2.15613839e-02 2.14742190e-02 2.16762550e-02 3.07631034e+02 3.07631034e+02 3.07631034e+02 1.20297140e+04 1.20974414e+04
           700 1.40917044e+01 1.38850343e+01 1.43753759e+01 4.54867460e+00 4.54232179e+00 4.55466613e+00 3.02324580e-02 2.94878240e-02 3.06032980e-02 2.44721212e+02 2.44721212e+02 2.44721212e+02 1.91440749e+04 1.93190625e+04
           800 2.05898348e+01 2.04880746e+01 2.06936073e+01 6.78460486e+00 6.77588761e+00 6.79679704e+00 4.08389231e-02 3.81381800e-02 4.16541440e-02 3.59901473e+02 3.59901473e+02 3.59901473e+02 2.85445742e+04 2.87267422e+04
           900 2.93577194e+01 2.92098700e+01 2.96761981e+01 9.69652586e+00 9.68279662e+00 9.72565892e+00 5.17452500e-02 4.88094750e-02 5.30987870e-02 5.14667464e+02 5.14667464e+02 5.14667464e+02 4.06070639e+04 4.07717617e+04
          1000 4.06559777e+01 4.05642677e+01 4.07341461e+01 1.33420336e+01 1.32793451e+01 1.37712099e+01 6.50321546e-02 5.99119940e-02 6.66659750e-02 7.12992629e+02 7.12992629e+02 7.12992629e+02 5.56634227e+04 5.58756406e+04


==> data/mat_mul/adTool_primalValueIndex.dat <==
            id      recordAvg      recordMin      recordMax     reverseAvg     reverseMin     reverseMax       clearAvg       clearMin       clearMax       totalAvg       totalMin       totalMax        tapeMem       totalMem
            10 6.08300000e-07 5.98500000e-07 6.70000000e-07 7.30398000e-06 7.26552500e-06 7.40427500e-06 1.50322700e-04 1.46311000e-04 1.55411000e-04 7.47383000e-03 7.47383000e-03 7.47383000e-03 3.22996140e-02 1.86035156e+00
            20 2.26188250e-06 2.21550000e-06 2.53550000e-06 1.24662750e-05 1.23155500e-05 1.26483000e-05 1.48806700e-04 1.46010000e-04 1.53021000e-04 1.14489860e-02 1.14489860e-02 1.14489860e-02 3.45884323e-02 1.85986328e+00
            30 6.40290250e-06 6.33852500e-06 6.54430000e-06 2.29672400e-05 2.28320750e-05 2.30803500e-05 1.48789700e-04 1.46391000e-04 1.51701000e-04 1.89905270e-02 1.89905270e-02 1.89905270e-02 3.84031296e-02 1.87500000e+00
            40 1.36010800e-05 1.35148000e-05 1.37415750e-05 4.10536900e-05 4.09321750e-05 4.12819000e-05 1.50349700e-04 1.47851000e-04 1.52991000e-04 3.20612990e-02 3.20612990e-02 3.20612990e-02 4.37437057e-02 1.88515625e+00
            50 2.51822250e-05 2.51066000e-05 2.53408500e-05 6.97439100e-05 6.95090250e-05 7.03597750e-05 1.49078600e-04 1.47641000e-04 1.52300000e-04 5.33789260e-02 5.33789260e-02 5.33789260e-02 5.06101608e-02 1.88623047e+00
            60 4.18000250e-05 4.14837000e-05 4.20167000e-05 1.13426250e-04 1.12852950e-04 1.13920450e-04 1.50835700e-04 1.47371000e-04 1.55421000e-04 4.47732210e-02 4.47732210e-02 4.47732210e-02 9.04476166e-02 3.79023437e+00
            70 6.47340050e-05 6.44417500e-05 6.52077500e-05 1.66570830e-04 1.65889150e-04 1.67267200e-04 1.53292400e-04 1.51450000e-04 1.55701000e-04 6.51633140e-02 6.51633140e-02 6.51633140e-02 1.00365829e-01 3.81386719e+00
            80 9.49013800e-05 9.46838500e-05 9.53264000e-05 2.35423150e-04 2.34945950e-04 2.35850450e-04 1.52777600e-04 1.52291000e-04 1.53700000e-04 9.16660210e-02 9.16660210e-02 9.16660210e-02 1.11809921e-01 3.93789063e+00
            90 1.33469995e-04 1.33048050e-04 1.34053550e-04 3.22262200e-04 3.21487800e-04 3.23032300e-04 1.56117600e-04 1.53111000e-04 1.59161000e-04 1.24793625e-01 1.24793625e-01 1.24793625e-01 1.24779892e-01 3.87871094e+00
           100 1.80199330e-04 1.79808200e-04 1.80527250e-04 4.38077475e-04 4.36318300e-04 4.39487300e-04 1.55484600e-04 1.53400000e-04 1.57671000e-04 1.67782158e-01 1.67782158e-01 1.67782158e-01 1.39275742e-01 3.95800781e+00
           200 1.36957693e-03 1.36817450e-03 1.37157960e-03 3.20713918e-03 3.20435400e-03 3.20959200e-03 2.10297800e-04 2.04791000e-04 2.22511000e-04 6.13635751e-01 6.13635751e-01 6.13635751e-01 4.31047821e-01 8.72304687e+00
           300 4.56630104e-03 4.55850640e-03 4.58042660e-03 1.04509495e-02 1.04258302e-02 1.04809844e-02 3.91447500e-04 3.75751000e-04 4.16151000e-04 1.01425127e+00 1.01425127e+00 1.01425127e+00 9.38298035e-01 1.90531250e+01
           400 1.08918487e-02 1.08768540e-02 1.09040342e-02 2.48400087e-02 2.47996764e-02 2.48679524e-02 6.09632300e-04 5.89312000e-04 6.19972000e-04 2.38661636e+00 2.38661636e+00 2.38661636e+00 1.47235565e+00 2.23687500e+01
           500 2.15289332e-02 2.15045770e-02 2.15625175e-02 4.92368066e-02 4.91911290e-02 4.93328945e-02 8.12989100e-04 8.04563000e-04 8.22774000e-04 1.93667773e+00 1.93667773e+00 1.93667773e+00 2.53634262e+00 6.33222656e+01
           600 3.70041577e-02 3.69812245e-02 3.70305850e-02 8.35679485e-02 8.33846675e-02 8.36971085e-02 1.10459530e-03 1.07952400e-03 1.19750400e-03 3.27031416e+00 3.27031416e+00 3.27031416e+00 3.37557602e+00 7.48691406e+01
           700 5.94981014e-02 5.94024300e-02 5.96067710e-02 1.35001096e-01 1.34831016e-01 1.35421788e-01 1.43032550e-03 1.41807600e-03 1.44611600e-03 2.70883287e+00 2.70883287e+00 2.70883287e+00 4.99629974e+00 1.73042969e+02
           800 8.81135133e-02 8.80291960e-02 8.82961870e-02 1.98686577e-01 1.98419562e-01 1.99095875e-01 1.87363680e-03 1.86397800e-03 1.88828800e-03 3.96328203e+00 3.96328203e+00 3.96328203e+00 6.14070892e+00 2.02507812e+02
           900 1.25326035e-01 1.25218556e-01 1.25528857e-01 2.78221482e-01 2.77929294e-01 2.78589016e-01 2.33463440e-03 2.31682900e-03 2.38012000e-03 5.54486400e+00 5.54486400e+00 5.54486400e+00 7.43770599e+00 2.35652344e+02
          1000 1.71236952e-01 1.71061171e-01 1.71431713e-01 3.76062131e-01 3.75667539e-01 3.76665674e-01 2.92512490e-03 2.74015100e-03 2.95619200e-03 7.47941764e+00 7.47941764e+00 7.47941764e+00 8.88729095e+00 2.73656250e+02


==> data/mat_mul/stanMathLib_val.dat <==
            id      recordAvg      recordMin      recordMax     reverseAvg     reverseMin     reverseMax       clearAvg       clearMin       clearMax       totalAvg       totalMin       totalMax        tapeMem       totalMem
            10 3.21583750e-06 3.19850000e-06 3.31502500e-06 2.65241250e-06 2.60352500e-06 2.78450000e-06 3.50000000e-08 3.00000000e-08 4.00000000e-08 3.79052500e-03 3.79052500e-03 3.79052500e-03 2.22507386e-308 1.60185547e+00
            20 1.92385075e-05 1.90933250e-05 1.93633250e-05 1.82846700e-05 1.81218250e-05 1.85158250e-05 3.20000000e-08 3.00000000e-08 4.00000000e-08 2.20848490e-02 2.20848490e-02 2.20848490e-02 2.22507386e-308 1.76953125e+00
            30 7.35459650e-05 7.32507750e-05 7.42290500e-05 1.02915418e-04 1.01876925e-04 1.04820675e-04 1.56000000e-07 1.20000000e-07 3.30000000e-07 9.73263740e-02 9.73263740e-02 9.73263740e-02 2.22507386e-308 2.12626953e+00
            40 1.86259283e-04 1.85544000e-04 1.86770500e-04 3.60551205e-04 3.59620200e-04 3.61985475e-04 2.57000000e-07 2.50000000e-07 2.60000000e-07 2.95217654e-01 2.95217654e-01 2.95217654e-01 2.22507386e-308 2.81269531e+00
            50 4.35660285e-04 4.34761750e-04 4.36687000e-04 7.13249130e-04 7.12224125e-04 7.13975875e-04 2.57000000e-07 2.50000000e-07 2.60000000e-07 6.09267734e-01 6.09267734e-01 6.09267734e-01 2.22507386e-308 3.86308594e+00
            60 8.66043965e-04 8.63411500e-04 8.67882000e-04 1.10017574e-03 1.09862040e-03 1.10287945e-03 1.63000000e-07 1.50000000e-07 2.00000000e-07 5.21816660e-01 5.21816660e-01 5.21816660e-01 2.22507386e-308 7.13066406e+00
            70 1.31437287e-03 1.31302830e-03 1.31763735e-03 1.75469928e-03 1.75279010e-03 1.75983060e-03 4.57000000e-07 1.20000000e-07 6.40000000e-07 8.14004221e-01 8.14004221e-01 8.14004221e-01 2.22507386e-308 9.27148438e+00
            80 3.17881670e-03 3.17642985e-03 3.18341690e-03 6.87615180e-03 6.86897875e-03 6.88519185e-03 4.29000000e-07 2.40000000e-07 6.40000000e-07 2.68938257e+00 2.68938257e+00 2.68938257e+00 2.22507386e-308 1.21578125e+01
            90 2.89235739e-03 2.88796720e-03 2.90579025e-03 3.77896420e-03 3.77583030e-03 3.78171080e-03 5.30000000e-07 5.10000000e-07 6.00000000e-07 1.76105326e+00 1.76105326e+00 1.76105326e+00 2.22507386e-308 1.56787109e+01
           100 3.96364797e-03 3.95891500e-03 3.97255510e-03 4.87893738e-03 4.87620570e-03 4.88350025e-03 1.37000000e-07 1.30000000e-07 1.50000000e-07 2.33131350e+00 2.33131350e+00 2.33131350e+00 2.22507386e-308 2.01484375e+01
           200 3.13727504e-02 3.13483128e-02 3.14349761e-02 4.01744540e-02 4.01580324e-02 4.01919355e-02 3.11000000e-07 2.50000000e-07 5.20000000e-07 9.38290164e+00 9.38290164e+00 9.38290164e+00 2.22507386e-308 1.36841797e+02
           300 2.10206235e-01 2.08989297e-01 2.10986359e-01 2.33204925e-01 2.32318682e-01 2.33826328e-01 4.46000000e-07 3.70000000e-07 6.60000000e-07 2.95137268e+01 2.95137268e+01 2.95137268e+01 2.22507386e-308 4.49946875e+02
           400 5.75491279e-01 5.75211852e-01 5.75846689e-01 8.98651667e-01 8.98567798e-01 8.98782341e-01 1.66000000e-07 1.30000000e-07 4.50000000e-07 9.67584660e+01 9.67584660e+01 9.67584660e+01 2.22507386e-308 1.03407500e+03
           500 1.18339884e+00 1.18300971e+00 1.18374758e+00 1.26300381e+00 1.26288701e+00 1.26313931e+00 3.99000000e-07 2.60000000e-07 5.90000000e-07 6.43690453e+01 6.43690453e+01 6.43690453e+01 2.22507386e-308 2.06524609e+03
           600 2.06398387e+00 2.06359285e+00 2.06447720e+00 2.23766267e+00 2.23748898e+00 2.23786990e+00 4.08000000e-07 1.20000000e-07 9.00000000e-07 1.12827594e+02 1.12827594e+02 1.12827594e+02 2.22507386e-308 3.50659961e+03
           700 3.39765406e+00 3.39717936e+00 3.39828487e+00 3.57112981e+00 3.57074353e+00 3.57158620e+00 5.26000000e-07 4.80000000e-07 6.90000000e-07 9.16347868e+01 9.16347868e+01 9.16347868e+01 2.22507386e-308 5.72142969e+03
           800 5.49154033e+00 5.49038231e+00 5.49238509e+00 7.55290956e+00 7.55169480e+00 7.55356076e+00 3.76000000e-07 2.60000000e-07 7.10000000e-07 1.71092448e+02 1.71092448e+02 1.71092448e+02 2.22507386e-308 8.42600781e+03
           900 7.31653511e+00 7.31606772e+00 7.31711758e+00 7.59110329e+00 7.58991337e+00 7.59229318e+00 2.49000000e-07 1.20000000e-07 6.10000000e-07 1.95771246e+02 1.95771246e+02 1.95771246e+02 2.22507386e-308 1.18843438e+04
          1000 9.47575311e+00 9.47442175e+00 9.47736721e+00 1.03670940e+01 1.03657120e+01 1.03680309e+01 1.43000000e-07 1.30000000e-07 1.70000000e-07 2.60465246e+02 2.60465246e+02 2.60465246e+02 2.22507386e-308 1.61820039e+04


==> data/mat_mul/stanMathLib_valmat.dat <==
            id      recordAvg      recordMin      recordMax     reverseAvg     reverseMin     reverseMax       clearAvg       clearMin       clearMax       totalAvg       totalMin       totalMax        tapeMem       totalMem
            10 5.51802500e-07 5.46750000e-07 5.59250000e-07 1.01070500e-06 1.00775000e-06 1.01725000e-06 2.60000000e-08 2.00000000e-08 3.00000000e-08 1.14031500e-03 1.14031500e-03 1.14031500e-03 2.22507386e-308 1.56982422e+00
            20 2.04363500e-06 2.01727500e-06 2.05150000e-06 3.92204000e-06 3.87027500e-06 4.08025000e-06 2.80000000e-08 2.00000000e-08 4.00000000e-08 3.58091500e-03 3.58091500e-03 3.58091500e-03 2.22507386e-308 1.58837891e+00
            30 6.03342500e-06 5.94327500e-06 6.24902500e-06 1.15149475e-05 1.14032750e-05 1.16610500e-05 3.10000000e-08 2.00000000e-08 4.00000000e-08 9.87224100e-03 9.87224100e-03 9.87224100e-03 2.22507386e-308 1.58916016e+00
            40 1.29776325e-05 1.28470500e-05 1.31020750e-05 2.51603050e-05 2.51268750e-05 2.52641000e-05 3.70000000e-08 3.00000000e-08 4.00000000e-08 2.09211170e-02 2.09211170e-02 2.09211170e-02 2.22507386e-308 1.60214844e+00
            50 2.40706525e-05 2.40091000e-05 2.41583500e-05 4.72157450e-05 4.70654500e-05 4.73389250e-05 4.30000000e-08 4.00000000e-08 5.00000000e-08 3.86405710e-02 3.86405710e-02 3.86405710e-02 2.22507386e-308 1.61777344e+00
            60 4.00147100e-05 3.98686500e-05 4.02531500e-05 7.89216800e-05 7.87368500e-05 7.92168000e-05 3.90000000e-08 3.00000000e-08 4.00000000e-08 3.27993560e-02 3.27993560e-02 3.27993560e-02 2.22507386e-308 3.21757813e+00
            70 6.22375650e-05 6.20472500e-05 6.26612500e-05 1.22902900e-04 1.22578000e-04 1.23365000e-04 4.40000000e-08 4.00000000e-08 5.00000000e-08 5.05452700e-02 5.05452700e-02 5.05452700e-02 2.22507386e-308 3.24062500e+00
            80 9.13665450e-05 9.11764000e-05 9.17149000e-05 1.80856485e-04 1.80492300e-04 1.81187250e-04 4.50000000e-08 4.00000000e-08 5.00000000e-08 7.38553980e-02 7.38553980e-02 7.38553980e-02 2.22507386e-308 3.26855469e+00
            90 1.29138505e-04 1.28738050e-04 1.29459050e-04 2.54708000e-04 2.54402600e-04 2.54916600e-04 4.50000000e-08 4.00000000e-08 5.00000000e-08 1.03602767e-01 1.03602767e-01 1.03602767e-01 2.22507386e-308 3.29765625e+00
           100 1.74878850e-04 1.74512250e-04 1.75417750e-04 3.44975995e-04 3.44603000e-04 3.45463000e-04 4.40000000e-08 4.00000000e-08 5.00000000e-08 1.39911323e-01 1.39911323e-01 1.39911323e-01 2.22507386e-308 3.43222656e+00
           200 1.44086011e-03 1.43906520e-03 1.44241520e-03 2.86789936e-03 2.86465340e-03 2.87157740e-03 9.80000000e-08 9.00000000e-08 1.20000000e-07 5.75980772e-01 5.75980772e-01 5.75980772e-01 2.22507386e-308 7.63164063e+00
           300 4.76168950e-03 4.75493240e-03 4.77257260e-03 9.50133196e-03 9.49380100e-03 9.51178700e-03 1.80000000e-07 8.00000000e-08 3.30000000e-07 9.61608184e-01 9.61608184e-01 9.61608184e-01 2.22507386e-308 1.62601563e+01
           400 1.12986279e-02 1.12908306e-02 1.13189308e-02 2.24633662e-02 2.24453928e-02 2.24727888e-02 2.84000000e-07 2.40000000e-07 5.00000000e-07 2.25529165e+00 2.25529165e+00 2.25529165e+00 2.22507386e-308 1.99726562e+01
           500 2.16558534e-02 2.16442785e-02 2.16819385e-02 4.33874920e-02 4.33374415e-02 4.34493820e-02 3.22000000e-07 1.70000000e-07 5.90000000e-07 1.78563550e+00 1.78563550e+00 1.78563550e+00 2.22507386e-308 5.21425781e+01
           600 3.58415364e-02 3.58016240e-02 3.58936045e-02 7.11968263e-02 7.11544515e-02 7.12744675e-02 3.55000000e-07 2.30000000e-07 5.90000000e-07 2.91508292e+00 2.91508292e+00 2.91508292e+00 2.22507386e-308 6.20898438e+01
           700 5.75668589e-02 5.74856770e-02 5.76697280e-02 1.14269499e-01 1.14179572e-01 1.14360573e-01 4.95000000e-07 4.40000000e-07 6.90000000e-07 2.41433545e+00 2.41433545e+00 2.41433545e+00 2.22507386e-308 1.26609375e+02
           800 8.55697448e-02 8.55161690e-02 8.56581890e-02 1.70001302e-01 1.69897332e-01 1.70125783e-01 3.39000000e-07 2.40000000e-07 6.00000000e-07 3.55869770e+00 3.55869770e+00 3.55869770e+00 2.22507386e-308 1.42160156e+02
           900 1.22222599e-01 1.22155646e-01 1.22297517e-01 2.43003729e-01 2.42870666e-01 2.43073698e-01 6.79000000e-07 5.90000000e-07 9.80000000e-07 5.04749959e+00 5.04749959e+00 5.04749959e+00 2.22507386e-308 1.61265625e+02
          1000 1.66791874e-01 1.66756768e-01 1.66855699e-01 3.31736665e-01 3.31611309e-01 3.31858860e-01 4.77000000e-07 3.60000000e-07 6.60000000e-07 6.85015143e+00 6.85015143e+00 6.85015143e+00 2.22507386e-308 1.77890625e+02


==> data/solve/CoDiPack2_jacobianIndex.dat <==
            id      recordAvg      recordMin      recordMax     reverseAvg     reverseMin     reverseMax       clearAvg       clearMin       clearMax       totalAvg       totalMin       totalMax        tapeMem       totalMem
            10 4.39735338e-05 4.35882000e-05 4.47102000e-05 5.72843750e-06 5.43327500e-06 5.92677500e-06 9.54225600e-04 9.45114000e-04 9.72114000e-04 7.40592230e-02 7.40592230e-02 7.40592230e-02 7.76843071e-02 2.16542969e+00
            20 2.30509924e-04 2.29370975e-04 2.31592225e-04 3.36243162e-05 3.33924000e-05 3.43079000e-05 1.25653735e-03 1.24263600e-03 1.27569500e-03 2.79957863e-01 2.79957863e-01 2.79957863e-01 4.21992207e-01 2.50292969e+00
            30 6.58310968e-04 6.56525500e-04 6.67642075e-04 1.11982013e-04 1.10312475e-04 1.15656225e-04 9.50194550e-04 9.40504000e-04 9.66745000e-04 7.42415228e-01 7.42415228e-01 7.42415228e-01 1.26653757e+00 3.30703125e+00
            40 1.42171196e-03 1.41582373e-03 1.43279833e-03 2.58544719e-04 2.51953300e-04 2.64165125e-04 1.00879485e-03 9.89834000e-04 1.05606500e-03 1.58956974e+00 1.58956974e+00 1.58956974e+00 2.83270254e+00 4.92968750e+00
            50 2.64682449e-03 2.64424768e-03 2.65001695e-03 4.75806534e-04 4.72471725e-04 4.79765275e-04 1.08495615e-03 1.06435400e-03 1.36751600e-03 2.92994592e+00 2.92994592e+00 2.92994592e+00 5.34162607e+00 7.45341797e+00
            60 4.42605004e-03 4.41687660e-03 4.46063290e-03 7.84034620e-04 7.79359300e-04 7.89446400e-04 1.04818010e-03 1.03958500e-03 1.07377400e-03 1.24158708e+00 1.24158708e+00 1.24158708e+00 9.05109272e+00 1.74296875e+01
            70 6.80027183e-03 6.77375770e-03 6.85535890e-03 1.23834269e-03 1.22923320e-03 1.25113730e-03 1.16380410e-03 1.13752500e-03 1.32580600e-03 1.90009913e+00 1.90009913e+00 1.90009913e+00 1.41091076e+01 2.23882812e+01
            80 9.95619665e-03 9.94031100e-03 9.99549030e-03 1.81741102e-03 1.80007960e-03 1.83303680e-03 1.20917910e-03 1.20047500e-03 1.22836500e-03 2.76884520e+00 2.76884520e+00 2.76884520e+00 2.07734676e+01 2.90527344e+01
            90 1.39590160e-02 1.39386399e-02 1.39959892e-02 2.55500374e-03 2.52779360e-03 2.60126400e-03 1.28112490e-03 1.27374600e-03 1.29396500e-03 3.87125473e+00 3.87125473e+00 3.87125473e+00 2.92657495e+01 3.77937500e+01
           100 1.89557482e-02 1.89229390e-02 1.89809392e-02 3.46398865e-03 3.43168350e-03 3.49796580e-03 1.34868865e-03 1.34040500e-03 1.36673500e-03 5.24236426e+00 5.24236426e+00 5.24236426e+00 3.98068977e+01 4.81195313e+01
           200 1.42454708e-01 1.42165081e-01 1.42773609e-01 2.64145784e-02 2.62630460e-02 2.67343430e-02 1.86310530e-03 1.84759800e-03 1.88658800e-03 7.90782987e+00 7.90782987e+00 7.90782987e+00 3.07228553e+02 3.49859375e+02
           300 4.73400177e-01 4.72629508e-01 4.74257995e-01 8.73802030e-02 8.71704885e-02 8.76441255e-02 2.90917520e-03 2.87518200e-03 2.98329200e-03 2.61486712e+01 2.61486712e+01 2.61486712e+01 1.02296403e+03 1.06671289e+03
           400 1.10819050e+00 1.10599353e+00 1.10944040e+00 2.04388803e-01 2.03783877e-01 2.04992787e-01 4.29577275e-03 4.24492800e-03 4.41294800e-03 6.11467058e+01 6.11467058e+01 6.11467058e+01 2.40845068e+03 2.45234375e+03
           500 2.14576730e+00 2.14335093e+00 2.14873406e+00 3.93657348e-01 3.92781341e-01 3.94527358e-01 5.53501390e-03 5.46684100e-03 5.68425100e-03 5.92074256e+01 5.92074256e+01 5.92074256e+01 4.68871148e+03 4.78146094e+03
           600 3.69851689e+00 3.69527562e+00 3.70060912e+00 6.83055789e-01 6.82334387e-01 6.84584184e-01 7.57453315e-03 7.48090800e-03 7.66499800e-03 1.02077240e+02 1.02077240e+02 1.02077240e+02 8.07924685e+03 8.17444922e+03
           700 5.87925125e+00 5.87359817e+00 5.88907211e+00 1.10208143e+00 1.10010148e+00 1.10556468e+00 9.90148945e-03 9.76263900e-03 1.00566400e-02 1.62528671e+02 1.62528671e+02 1.62528671e+02 1.28035021e+04 1.29018750e+04
           800 8.79884564e+00 8.79038808e+00 8.81009200e+00 1.66958981e+00 1.66468299e+00 1.67362230e+00 1.26303788e-02 1.24530520e-02 1.28073580e-02 2.43628397e+02 2.43628397e+02 2.43628397e+02 1.90827298e+04 1.91847227e+04
           900 1.24813534e+01 1.24575096e+01 1.25316279e+01 2.38288421e+00 2.37816023e+00 2.38837683e+00 1.56012355e-02 1.53928280e-02 1.57855210e-02 3.45741975e+02 3.45741975e+02 3.45741975e+02 2.71381822e+04 2.72464219e+04
          1000 1.71403215e+01 1.71153102e+01 1.71728538e+01 3.28578708e+00 3.27844715e+00 3.29124698e+00 1.90171168e-02 1.88110800e-02 1.93063870e-02 4.75725636e+02 4.75725636e+02 4.75725636e+02 3.71916119e+04 3.73084648e+04


==> data/solve/CoDiPack2_primalValueIndex.dat <==
            id      recordAvg      recordMin      recordMax     reverseAvg     reverseMin     reverseMax       clearAvg       clearMin       clearMax       totalAvg       totalMin       totalMax        tapeMem       totalMem
            10 4.88334450e-05 4.84117000e-05 4.98232250e-05 6.71096137e-05 6.67760500e-05 6.79750500e-05 2.24571405e-03 2.23215000e-03 2.27103000e-03 1.65460753e-01 1.65460753e-01 1.65460753e-01 8.78357887e-02 2.90039062e+00
            20 2.66635139e-04 2.64867675e-04 2.71205475e-04 1.54356686e-04 1.51887200e-04 1.56779200e-04 2.11767345e-03 2.08821900e-03 2.15037900e-03 4.44686857e-01 4.44686857e-01 4.44686857e-01 4.44346905e-01 3.34121094e+00
            30 7.68546383e-04 7.67471700e-04 7.70901775e-04 3.61489480e-04 3.59867375e-04 3.62810050e-04 2.13864310e-03 2.12797800e-03 2.16841900e-03 1.09971336e+00 1.09971336e+00 1.09971336e+00 1.30954123e+00 4.19492188e+00
            40 1.68294044e-03 1.67966065e-03 1.68682368e-03 7.43912449e-04 7.42660675e-04 7.45485175e-04 2.18129220e-03 2.17110900e-03 2.19095900e-03 2.30184130e+00 2.30184130e+00 2.30184130e+00 2.90486193e+00 5.76083984e+00
            50 3.11815325e-03 3.11336398e-03 3.12203500e-03 1.36506846e-03 1.35362775e-03 1.38154037e-03 2.22347285e-03 2.20392900e-03 2.23959900e-03 4.20703593e+00 4.20703593e+00 4.20703593e+00 5.45144033e+00 8.43564453e+00
            60 5.21036067e-03 5.20136210e-03 5.21800810e-03 2.38468232e-03 2.37839010e-03 2.39518920e-03 2.25590920e-03 2.24571900e-03 2.26627000e-03 1.81655555e+00 1.81655555e+00 1.81655555e+00 9.22617435e+00 2.08179687e+01
            70 8.07390347e-03 8.06225220e-03 8.08593440e-03 3.60451932e-03 3.59089430e-03 3.66940560e-03 2.29418485e-03 2.28571000e-03 2.30584000e-03 2.76310121e+00 2.76310121e+00 2.76310121e+00 1.43388424e+01 2.60761719e+01
            80 1.18501447e-02 1.18365713e-02 1.18660884e-02 5.21965090e-03 5.18505000e-03 5.26536030e-03 2.38148355e-03 2.36997000e-03 2.40954000e-03 4.01426255e+00 4.01426255e+00 4.01426255e+00 2.10662556e+01 3.28472656e+01
            90 1.66430725e-02 1.66127845e-02 1.66668648e-02 7.23129054e-03 7.21617460e-03 7.28101190e-03 2.43651190e-03 2.42746100e-03 2.47615000e-03 5.59234066e+00 5.59234066e+00 5.59234066e+00 2.96301889e+01 4.15125000e+01
           100 2.26146332e-02 2.25916159e-02 2.26823203e-02 9.76401430e-03 9.73904530e-03 9.87336190e-03 2.51143810e-03 2.49716000e-03 2.52983100e-03 7.56131147e+00 7.56131147e+00 7.56131147e+00 4.02513962e+01 5.18457031e+01
           200 1.70721977e-01 1.70551979e-01 1.70989956e-01 7.40617012e-02 7.39730890e-02 7.41602150e-02 3.03549730e-03 3.01172200e-03 3.05749300e-03 1.14320463e+01 1.14320463e+01 1.14320463e+01 3.09292613e+02 3.69082031e+02
           300 5.66290396e-01 5.65687297e-01 5.68057288e-01 2.43367185e-01 2.43083655e-01 2.43658752e-01 4.17690250e-03 4.12845800e-03 4.26813800e-03 3.76281296e+01 3.76281296e+01 3.76281296e+01 1.02751947e+03 1.08747070e+03
           400 1.32825521e+00 1.32702338e+00 1.32970039e+00 5.73371036e-01 5.71796273e-01 5.79359757e-01 5.60589460e-03 5.54287400e-03 5.72691500e-03 8.82480341e+01 8.82480341e+01 8.82480341e+01 2.41647138e+03 2.47754883e+03
           500 2.58051929e+00 2.57632306e+00 2.58866028e+00 1.11287905e+00 1.11148041e+00 1.11453648e+00 6.80557170e-03 6.74134200e-03 6.96885300e-03 8.57902474e+01 8.57902474e+01 8.57902474e+01 4.70329850e+03 4.83155859e+03
           600 4.47309798e+00 4.46662284e+00 4.48101799e+00 1.95991198e+00 1.95683245e+00 1.96406596e+00 8.83675190e-03 8.74895100e-03 8.92104200e-03 1.49299953e+02 1.49299953e+02 1.49299953e+02 8.10024665e+03 8.22750391e+03
           700 7.09412095e+00 7.08741568e+00 7.10495226e+00 3.19965849e+00 3.19273456e+00 3.21301620e+00 1.11121563e-02 1.10010950e-02 1.12700750e-02 2.38740643e+02 2.38740643e+02 2.38740643e+02 1.28320135e+04 1.29589922e+04
           800 1.06171903e+01 1.06046457e+01 1.06262348e+01 4.84753770e+00 4.83573331e+00 4.86387810e+00 1.38030814e-02 1.36326460e-02 1.39944950e-02 3.58493687e+02 3.58493687e+02 3.58493687e+02 1.91198514e+04 1.92462734e+04
           900 1.50994977e+01 1.50834909e+01 1.51221269e+01 6.95531387e+00 6.93988556e+00 6.96580641e+00 1.68844064e-02 1.66833010e-02 1.71806100e-02 5.11223993e+02 5.11223993e+02 5.11223993e+02 2.71850127e+04 2.73142461e+04
          1000 2.07564750e+01 2.07423035e+01 2.07876595e+01 9.68035008e+00 9.66657857e+00 9.70123713e+00 2.03729535e-02 2.00252950e-02 2.28968780e-02 7.06058498e+02 7.06058498e+02 7.06058498e+02 3.72495002e+04 3.73749961e+04


==> data/solve/adTool_primalValueIndex.dat <==
            id      recordAvg      recordMin      recordMax     reverseAvg     reverseMin     reverseMax       clearAvg       clearMin       clearMax       totalAvg       totalMin       totalMax        tapeMem       totalMem
            10 2.85735125e-06 2.76227500e-06 3.17627500e-06 1.40353838e-05 1.38193000e-05 1.49283250e-05 1.88020900e-04 1.81050000e-04 2.04431000e-04 2.20608850e-02 2.20608850e-02 2.20608850e-02 4.73279953e-02 1.99003906e+00
            20 8.18022875e-06 7.88052500e-06 9.06580000e-06 2.56788200e-05 2.52056250e-05 2.64586000e-05 1.94096350e-04 1.86091000e-04 2.37111000e-04 3.80527640e-02 3.80527640e-02 3.80527640e-02 4.74042892e-02 2.17119141e+00
            30 1.71810375e-05 1.67408250e-05 1.79476000e-05 4.47732638e-05 4.40254500e-05 4.62956750e-05 1.92959950e-04 1.82771000e-04 2.13701000e-04 6.43573780e-02 6.43573780e-02 6.43573780e-02 4.74805832e-02 2.47597656e+00
            40 3.11838475e-05 3.05628750e-05 3.23226500e-05 7.41134563e-05 7.28570500e-05 7.53068250e-05 1.93963900e-04 1.84421000e-04 2.18181000e-04 1.04547040e-01 1.04547040e-01 1.04547040e-01 4.75568771e-02 2.87216797e+00
            50 4.99258150e-05 4.87847000e-05 5.11299750e-05 1.13688764e-04 1.12614475e-04 1.14759000e-04 2.05605350e-04 1.86261000e-04 2.61192000e-04 1.58669394e-01 1.58669394e-01 1.58669394e-01 4.76331711e-02 3.38056641e+00
            60 7.28146000e-05 7.17683000e-05 7.63173000e-05 1.88950165e-04 1.86043800e-04 1.94253800e-04 1.91506300e-04 1.85301000e-04 2.12611000e-04 6.84061450e-02 6.84061450e-02 6.84061450e-02 1.89212799e-01 9.73750000e+00
            70 1.05670705e-04 1.03759400e-04 1.08334500e-04 2.58309460e-04 2.54177100e-04 2.63432100e-04 2.04060450e-04 1.88761000e-04 2.20181000e-04 9.24764280e-02 9.24764280e-02 9.24764280e-02 1.89289093e-01 1.04519531e+01
            80 1.48267185e-04 1.45531600e-04 1.52368600e-04 3.48527905e-04 3.44539500e-04 3.51516600e-04 1.96125800e-04 1.89701000e-04 2.21711000e-04 1.23363612e-01 1.23363612e-01 1.23363612e-01 1.89365387e-01 1.12894531e+01
            90 1.98868495e-04 1.95092900e-04 2.02847800e-04 4.55336315e-04 4.50792900e-04 4.60101000e-04 1.97414300e-04 1.90061000e-04 2.32131000e-04 1.60305430e-01 1.60305430e-01 1.60305430e-01 1.89441681e-01 1.22070312e+01
           100 2.58612870e-04 2.52755100e-04 2.66761100e-04 5.74466965e-04 5.69316400e-04 5.78236500e-04 1.93272850e-04 1.87801000e-04 2.03311000e-04 2.01928830e-01 2.01928830e-01 2.01928830e-01 1.89517975e-01 1.32632813e+01
           200 1.50046750e-03 1.44658150e-03 1.71146750e-03 3.40908415e-03 3.36711450e-03 3.48869000e-03 2.26797000e-04 2.05161000e-04 2.42591000e-04 2.47659027e-01 2.47659027e-01 2.47659027e-01 9.44965363e-01 6.13144531e+01
           300 4.70998655e-03 4.65547000e-03 4.79037050e-03 1.02154943e-02 1.01129035e-02 1.03462895e-02 3.03885200e-04 2.73932000e-04 6.63663000e-04 7.29217781e-01 7.29217781e-01 7.29217781e-01 9.45728302e-01 8.98105469e+01
           400 1.09196718e-02 1.07545465e-02 1.10817325e-02 2.31285180e-02 2.29061385e-02 2.36075070e-02 3.82841100e-04 3.69502000e-04 3.96251000e-04 1.63762563e+00 1.63762563e+00 1.63762563e+00 9.46491241e-01 1.29687500e+02
           500 2.10850204e-02 2.09003600e-02 2.14396220e-02 4.46551114e-02 4.42408810e-02 4.53159950e-02 5.13659700e-04 4.93683000e-04 5.41832000e-04 1.61915934e+00 1.61915934e+00 1.61915934e+00 1.89060974e+00 2.28546875e+02
           600 3.51996484e-02 3.48671490e-02 3.54732730e-02 7.39674719e-02 7.33231830e-02 7.47215820e-02 6.24796550e-04 6.05142000e-04 6.56102000e-04 2.65893453e+00 2.65893453e+00 2.65893453e+00 1.89137268e+00 2.96691406e+02
           700 5.45355433e-02 5.43755520e-02 5.47635040e-02 1.13885082e-01 1.13521264e-01 1.14224688e-01 7.52714150e-04 7.35943000e-04 7.74063000e-04 4.07046593e+00 4.07046593e+00 4.07046593e+00 1.89213562e+00 3.75386719e+02
           800 8.00584903e-02 7.95459890e-02 8.04885540e-02 1.65977496e-01 1.65187096e-01 1.66716642e-01 8.97776800e-04 8.74933000e-04 9.13594000e-04 5.91350436e+00 5.91350436e+00 5.91350436e+00 1.89289856e+00 4.66980469e+02
           900 1.12229181e-01 1.11828417e-01 1.12937602e-01 2.31901744e-01 2.30884476e-01 2.32637953e-01 1.06905160e-03 1.04020400e-03 1.10106400e-03 8.23578795e+00 8.23578795e+00 8.23578795e+00 1.89366150e+00 5.71171875e+02
          1000 1.51827381e-01 1.51217606e-01 1.52310670e-01 3.12519985e-01 3.11144709e-01 3.13511129e-01 1.23407820e-03 1.21474600e-03 1.25351500e-03 1.10657940e+01 1.10657940e+01 1.10657940e+01 1.89442444e+00 6.86644531e+02


==> data/solve/stanMathLib_val.dat <==
            id      recordAvg      recordMin      recordMax     reverseAvg     reverseMin     reverseMax       clearAvg       clearMin       clearMax       totalAvg       totalMin       totalMax        tapeMem       totalMem
            10 1.72536875e-05 1.68790750e-05 1.80868250e-05 1.16981238e-05 1.15158000e-05 1.27555500e-05 3.00000000e-08 3.00000000e-08 3.00000000e-08 2.86231920e-02 2.86231920e-02 2.86231920e-02 2.22507386e-308 1.68085938e+00
            20 8.92964925e-05 8.80173750e-05 9.08956500e-05 7.62736500e-05 7.50553250e-05 7.71248250e-05 1.94000000e-07 1.40000000e-07 3.80000000e-07 1.59759022e-01 1.59759022e-01 1.59759022e-01 2.22507386e-308 2.18740234e+00
            30 2.48842819e-04 2.46515300e-04 2.49841300e-04 2.31929269e-04 2.27563225e-04 2.40159525e-04 4.11500000e-07 3.70000000e-07 6.40000000e-07 4.56438009e-01 4.56438009e-01 4.56438009e-01 2.22507386e-308 3.19794922e+00
            40 5.28750680e-04 5.24787975e-04 5.36999525e-04 4.97716125e-04 4.90966600e-04 5.06625175e-04 3.03500000e-07 2.40000000e-07 4.10000000e-07 9.67496681e-01 9.67496681e-01 9.67496681e-01 2.22507386e-308 5.01005859e+00
            50 9.54150775e-04 9.45707300e-04 9.61666375e-04 8.89589596e-04 8.78102250e-04 9.00695600e-04 4.35500000e-07 3.70000000e-07 6.00000000e-07 1.73590240e+00 1.73590240e+00 1.73590240e+00 2.22507386e-308 7.79560547e+00
            60 1.58848531e-03 1.57271270e-03 1.66044210e-03 1.42585251e-03 1.41034710e-03 1.46186120e-03 1.67000000e-07 2.00000000e-08 6.40000000e-07 7.14050049e-01 7.14050049e-01 7.14050049e-01 2.22507386e-308 1.67570313e+01
            70 2.44587463e-03 2.43136840e-03 2.48468860e-03 2.25576953e-03 2.22771450e-03 2.34346100e-03 2.77500000e-07 1.70000000e-07 4.30000000e-07 1.11167909e+00 1.11167909e+00 1.11167909e+00 2.22507386e-308 2.23000000e+01
            80 3.66515165e-03 3.63692150e-03 3.71426580e-03 3.35557627e-03 3.32642820e-03 3.38053140e-03 3.52500000e-07 2.40000000e-07 8.00000000e-07 1.65876014e+00 1.65876014e+00 1.65876014e+00 2.22507386e-308 2.93460938e+01
            90 5.11637340e-03 5.07542870e-03 5.17591610e-03 4.63270953e-03 4.59833760e-03 4.66780690e-03 1.69000000e-07 1.30000000e-07 4.70000000e-07 2.29591630e+00 2.29591630e+00 2.29591630e+00 2.22507386e-308 3.80507812e+01
           100 6.96867724e-03 6.95371470e-03 7.00585890e-03 6.19445136e-03 6.15876530e-03 6.24922070e-03 3.40500000e-07 2.50000000e-07 6.80000000e-07 3.08995858e+00 3.08995858e+00 3.08995858e+00 2.22507386e-308 4.92468750e+01
           200 5.02286571e-02 5.00762340e-02 5.03978700e-02 4.17672893e-02 4.16094480e-02 4.20573000e-02 2.83000000e-07 2.50000000e-07 5.40000000e-07 4.36142693e+00 4.36142693e+00 4.36142693e+00 2.22507386e-308 3.51267578e+02
           300 1.69954850e-01 1.69855935e-01 1.70140181e-01 1.31039292e-01 1.30637491e-01 1.31529215e-01 8.86000000e-07 2.60000000e-07 8.98000000e-06 1.42191268e+01 1.42191268e+01 1.42191268e+01 2.22507386e-308 1.07008203e+03
           400 4.37183311e-01 4.36921406e-01 4.37803680e-01 3.32762181e-01 3.31919440e-01 3.33485107e-01 6.16500000e-07 4.90000000e-07 8.70000000e-07 3.61535302e+01 3.61535302e+01 3.61535302e+01 2.22507386e-308 2.44483008e+03
           500 9.10744228e-01 9.10021590e-01 9.11766024e-01 6.94392481e-01 6.92399132e-01 6.95955468e-01 4.48500000e-07 3.90000000e-07 6.70000000e-07 3.77675621e+01 3.77675621e+01 3.77675621e+01 2.22507386e-308 4.76801953e+03
           600 1.59278025e+00 1.59209624e+00 1.59359582e+00 1.22607926e+00 1.22421666e+00 1.22785834e+00 4.44000000e-07 3.80000000e-07 7.40000000e-07 6.61550251e+01 6.61550251e+01 6.61550251e+01 2.22507386e-308 8.12038672e+03
           700 2.53413604e+00 2.53309673e+00 2.53553311e+00 1.95925930e+00 1.95750170e+00 1.96233516e+00 4.94500000e-07 2.70000000e-07 7.50000000e-07 1.05245836e+02 1.05245836e+02 1.05245836e+02 2.22507386e-308 1.27724062e+04
           800 3.78023449e+00 3.77867587e+00 3.78363590e+00 2.93164715e+00 2.92778125e+00 2.93671610e+00 3.31500000e-07 1.20000000e-07 6.40000000e-07 1.57097154e+02 1.57097154e+02 1.57097154e+02 2.22507386e-308 1.89416055e+04
           900 5.35462191e+00 5.35295564e+00 5.35560813e+00 4.15849845e+00 4.15589865e+00 4.16206396e+00 4.88550000e-07 3.60000000e-07 6.80000000e-07 2.22423733e+02 2.22423733e+02 2.22423733e+02 2.22507386e-308 2.68378281e+04
          1000 7.36184956e+00 7.35993185e+00 7.36424517e+00 5.70891777e+00 5.70481536e+00 5.71363090e+00 3.90500000e-07 2.60000000e-07 6.00000000e-07 3.06710837e+02 3.06710837e+02 3.06710837e+02 2.22507386e-308 3.66761875e+04


==> data/solve/stanMathLib_val_spec.dat <==
            id      recordAvg      recordMin      recordMax     reverseAvg     reverseMin     reverseMax       clearAvg       clearMin       clearMax       totalAvg       totalMin       totalMax        tapeMem       totalMem
            10 2.27691000e-06 2.22325000e-06 2.44777500e-06 7.12363750e-07 6.97250000e-07 8.44500000e-07 1.66200000e-06 1.62000000e-06 1.77000000e-06 3.45099600e-03 3.45099600e-03 3.45099600e-03 2.22507386e-308 1.57724609e+00
            20 6.47539250e-06 6.38802500e-06 6.61852500e-06 1.92154750e-06 1.89125000e-06 2.05000000e-06 2.47400000e-06 2.33000000e-06 2.76000000e-06 8.98156200e-03 8.98156200e-03 8.98156200e-03 2.22507386e-308 1.58457031e+00
            30 1.26065238e-05 1.24633000e-05 1.29983250e-05 3.56263875e-06 3.51577500e-06 3.68627500e-06 3.47100000e-06 3.28000000e-06 3.90000000e-06 1.69653600e-02 1.69653600e-02 1.69653600e-02 2.22507386e-308 1.60996094e+00
            40 2.34839725e-05 2.32348750e-05 2.37678750e-05 6.59430625e-06 6.51027500e-06 6.74827500e-06 6.88350000e-06 4.10000000e-06 1.01000000e-05 3.10120460e-02 3.10120460e-02 3.10120460e-02 2.22507386e-308 1.62148438e+00
            50 6.52138175e-05 6.39753000e-05 6.63695500e-05 9.07878375e-06 8.96030000e-06 9.82680000e-06 1.47296000e-05 7.01000000e-06 3.93610000e-05 7.30617340e-02 7.30617340e-02 7.30617340e-02 2.22507386e-308 1.65830078e+00
            60 8.85563550e-05 8.73434000e-05 9.23325000e-05 1.73209950e-05 1.70921000e-05 1.80571000e-05 2.12050000e-06 1.02000000e-06 1.18900000e-05 3.03181930e-02 3.03181930e-02 3.03181930e-02 2.22507386e-308 6.49648437e+00
            70 1.21867575e-04 1.20978600e-04 1.23062600e-04 2.22796050e-05 2.20741000e-05 2.26961000e-05 1.32955500e-05 1.21700000e-05 2.54600000e-05 4.02838200e-02 4.02838200e-02 4.02838200e-02 2.22507386e-308 6.56718750e+00
            80 1.57225445e-04 1.56249700e-04 1.58974800e-04 6.30029900e-05 6.21303000e-05 6.38833000e-05 1.10450000e-06 1.03000000e-06 1.19000000e-06 6.06824760e-02 6.06824760e-02 6.06824760e-02 2.22507386e-308 6.67031250e+00
            90 1.97924585e-04 1.95561900e-04 2.07762000e-04 3.62092750e-05 3.55432000e-05 3.99112000e-05 3.42805000e-06 1.05000000e-06 2.53600000e-05 6.66189440e-02 6.66189440e-02 6.66189440e-02 2.22507386e-308 6.77343750e+00
           100 2.77768855e-04 2.75237200e-04 2.89743400e-04 4.43291300e-05 4.41322000e-05 4.48142000e-05 3.86900000e-06 1.08000000e-06 2.91900000e-05 8.80458950e-02 8.80458950e-02 8.80458950e-02 2.22507386e-308 7.05781250e+00
           200 1.50200233e-03 1.49813700e-03 1.50636200e-03 5.82999475e-04 5.79603000e-04 5.87252500e-04 3.39500000e-07 2.90000000e-07 4.30000000e-07 1.53371583e-01 1.53371583e-01 1.53371583e-01 2.22507386e-308 4.03339844e+01
           300 4.43393890e-03 4.42589100e-03 4.44491600e-03 1.31221772e-03 1.30315100e-03 1.32243150e-03 3.23700000e-06 2.11000000e-06 4.74000000e-06 3.80619274e-01 3.80619274e-01 3.80619274e-01 2.22507386e-308 5.07480469e+01
           400 9.85669870e-03 9.83758100e-03 9.88212650e-03 3.68903785e-03 3.66289200e-03 3.92765850e-03 3.04600000e-06 2.38000000e-06 4.45000000e-06 8.56152867e-01 8.56152867e-01 8.56152867e-01 2.22507386e-308 6.56054688e+01
           500 1.83771712e-02 1.83033460e-02 1.85672880e-02 7.60783680e-03 7.49376500e-03 7.72677600e-03 3.13450000e-06 1.71000000e-06 3.95000000e-06 9.55275573e-01 9.55275573e-01 9.55275573e-01 2.22507386e-308 1.60359375e+02
           600 3.02711722e-02 3.02325030e-02 3.03679230e-02 1.14104257e-02 1.13205640e-02 1.15157840e-02 3.41550000e-06 2.45000000e-06 4.06000000e-06 1.40502822e+00 1.40502822e+00 1.40502822e+00 2.22507386e-308 2.01507812e+02
           700 4.67482112e-02 4.66397690e-02 4.72237620e-02 1.54541356e-02 1.53887630e-02 1.55980830e-02 3.54350000e-06 2.67000000e-06 4.38000000e-06 2.11899316e+00 2.11899316e+00 2.11899316e+00 2.22507386e-308 2.49050781e+02
           800 6.84755421e-02 6.83666730e-02 6.87549240e-02 2.39186616e-02 2.38728740e-02 2.39779740e-02 2.94150000e-06 1.99000000e-06 4.39000000e-06 3.02150965e+00 3.02150965e+00 3.02150965e+00 2.22507386e-308 3.07875000e+02
           900 9.49330690e-02 9.48656420e-02 9.50382020e-02 2.61209810e-02 2.60581140e-02 2.62051250e-02 2.42650000e-06 1.59000000e-06 3.95000000e-06 3.90297538e+00 3.90297538e+00 3.90297538e+00 2.22507386e-308 3.71429688e+02
          1000 1.29200935e-01 1.29082965e-01 1.29327356e-01 3.25237757e-02 3.24721350e-02 3.27284650e-02 3.56010000e-06 2.73000000e-06 4.36000000e-06 5.10586057e+00 5.10586057e+00 5.10586057e+00 2.22507386e-308 4.41613281e+02

